BreizhCrops: A Time Series Dataset for Crop Type Mapping

We present Breizhcrops, a novel benchmark dataset for the supervised classification of field crops from satellite time series. We aggregated label data and Sentinel-2 top-of-atmosphere as well as bottom-of-atmosphere time series in the region of Brittany (Breizh in local language), north-east France. We compare seven recently proposed deep neural networks along with a Random Forest baseline. The dataset, model (re-)implementations and pre-trained model weights are available at the associated GitHub repository (https://github.com/dl4sits/BreizhCrops) that has been designed with applicability for practitioners in mind. We plan to maintain the repository with additional data and welcome contributions of novel methods to build a state-of-the-art benchmark on methods for crop type mapping.

==> images/confmat.tikz <==
\newcommand{\confmat}[3]{

\begin{tikzpicture}

  \def\vmax{#3}
  \def\dataindex{#2}
  
%
%  \pgfplotsset{every axis label/.append style={font=\footnotesize},tick pos=right, ylabel near ticks}
%  
%  \pgfplotsset{
%    axis line style={%
%      opacity=0 
%    }   
%  }

  \begin{groupplot}[
  	group style={
  		group size=2 by 1,
  		xlabels at=edge bottom,
  		ylabels at=edge left,
  		xticklabels at=edge bottom,
  		vertical sep=35pt,
  		group name=seq_len_plot
  	},
  	axis line style={draw=none},
  	title style={yshift=.75em,},
    width=.9\textwidth,
    height=.9\textwidth,
    enlargelimits=false,
    xtick=data,
%     ymin=1,
    xtick distance=1,
    ytick distance=1,
    colormap={example}{%
		color=(tumwhite)%color=(tumbluelight)
%		color=(tumivory)
%		color=(tumorange)
		color=(tumblue)%color=(tumbluelight)
%		color=(tumblack)
	},
    ytick=data,
    ytick align=outside,
    xtick align=outside,
%    tick style={draw=none},
    ytick pos = left,  
    tick label style = {font=\tiny\sansmath\sffamily},
    %xticklabel = {xshift=-0.75cm}
    yticklabel pos=left,
    %yticklabel near ticks,
    xlabel={predicted},
    xlabel style={yshift=1em},
    ylabel style={yshift=-3em},
    x label style={at={(axis description cs:0.5,1)},anchor=south},
    y label style={at={(axis description cs:-0.1,.5)},anchor=south},
    ylabel={ground truth},
%     ylabel near ticks,
%    xticklabels={},
  ]
  \nextgroupplot[
%      yticklabels={
%%      	{sugar beet},
%%      	{summer oat},
%%      	{meadow},
%%      	{rape},
%%      	%{vegetable},
%%      	{hop},
%%      	{winter spelt},
%%      	{winter triticale},
%%      	{beans},
%%      	{peas},
%%      	{potato},
%%      	{soybeans},
%%      	{asparagus},
%%      	{winter wheat},
%%      	{winter barley},
%%      	{winter rye},
%%      	{summer barley},
%%      	{maize}
%      },
%      xticklabels={
%%      	{sug.},
%%      	{s. oat},
%%      	{mead.},
%%      	{rape},
%%      	%{vegetable},
%%      	{hop},
%%      	{w. spelt},
%%      	{w. trit.},
%%      	{beans},
%%      	{peas},
%%      	{potato},
%%      	{soyb.},
%%      	{asp.},
%%      	{w. wheat},
%%      	{w. barley},
%%      	{w. rye},
%%      	{s. barley},
%%      	{maize}
%      },
     %colorbar style={title={\precisionrecall}, xshift=0cm, font=\footnotesize},
     colorbar right,
     colorbar style={
        	title={}, 
        	font=\footnotesize,
        	%at={(0,1)},
        	anchor=north west,
        	width=8pt,
        	ticklabel pos=right,
        	ticklabel style={xshift=2em},
%        	label style={yshift=-1em},
        	rounded corners=1pt
     },
  ]
  
    \addplot[
      matrix plot,
%      draw=tumwhite,
%       nodes near coords=\coordindex,
%       nodes near coords align={center},
%       nodes near coords style={font=\scriptsize},
        shader=faceted,
        faceted color=tumgraylight!20,
%       shader=faceted interp,
      mesh/cols=13,
      empty line=scanline,
      point meta=explicit,
      point meta min=0,
      point meta max=\vmax,
    ] table[meta index=\dataindex] {#1};
%   \nextgroupplot[
%       title=2017,
%       %colorbar style={title={\precisionrecall}, xshift=0cm, font=\footnotesize},
%       colorbar right,
%       colorbar style={
%       	title={a}, 
%       	font=\footnotesize,
%       	%at={(0,1)},
%       	anchor=north west,
%       	width=8pt,
%       	ticklabel pos=right,
%       	ticklabel style={xshift=1em},
%       	label style={yshift=1em},
%       	rounded corners=1pt
%       },
%       yticklabels={},
%     xticklabels={
%           	{sug.},
%           	{s. oat},
%           	{mead.},
%           	{rape},
%           	%{vegetable},
%           	{hop},
%           	{w. spelt},
%           	{w. trit.},
%           	{beans},
%           	{peas},
%           	{potato},
%           	{soyb.},
%           	{asp.},
%           	{w. wheat},
%           	{w. barley},
%           	{w. rye},
%           	{s. barley},
%           	{maize}
%     },
%       ]
%    
%    \addplot[
%    matrix plot,
%%    draw=tumwhite,
%    ,   
%    %       nodes near coords=\coordindex,
%    %       nodes near coords align={center},
%    %       nodes near coords style={font=\scriptsize},
%    shader=faceted,
%    faceted color=tumgraylight,
%    %       shader=faceted interp,
%    mesh/cols=17,
%    empty line=scanline,
%    point meta=explicit,
%    point meta min=0,
%    point meta max=\vmax,
%    ] table[meta index=\dataindex] {images/confmat/formatted_grucm2017.csv};
    
  \end{groupplot}
\end{tikzpicture}
}

==> images/counts.csv <==
id,index,frh02,frh04,frh03,frh01
0,barley,10740,5981,7154,13051
1,common wheat,15028,17012,27206,30383
2,corn grain and silage,36622,31369,42015,44008
3,fodder,4337,4542,7641,6519
4,gel (frozen surfaces without production),3270,4560,2815,1522
5,miscellaneous,12158,15594,21217,17672
6,orchards,350,556,1224,947
7,other cereals,3663,5791,4518,6280
8,permanent meadows,36568,26154,32564,32664
9,protein crops,463,658,1079,1107
10,rapeseed,2350,3244,3557,5596
11,temporary meadows,39157,38439,52777,52040
12,vegetables or flowers,14284,3857,3683,8541


==> images/example/2913870.csv <==
,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,QA10,QA20,QA60,doa,label,id
20170102T111442_20170102T111441_T30TVT,4340.167271407839,22.42319787131108,3772.4032414126746,3163.5562409288827,3984.2998306724726,3448.026487663281,3620.2249637155305,3648.6965408805027,3991.8883647798743,4218.4850024189645,3932.683357522981,4379.317005321723,920.9207789066277,0.0,0.0,1024.0,2017-01-02,PPH,2913870
20170102T111442_20170102T111441_T30UVU,4340.977019835512,22.488630865989357,3772.344823415577,3163.9222302854378,3984.195452346396,3448.026608611515,3620.4383164005812,3648.845428156749,3991.8492985002426,4218.839985486212,3932.4950411224,4379.022133526852,920.0873246250603,0.0,0.0,1024.0,2017-01-02,PPH,2913870
20170105T112442_20170105T112737_T30TVT,3679.7244799225928,28.14187227866473,3095.938800193517,2631.040033865506,3391.7570149975813,2885.901669085631,2956.128326076439,3091.8477261731987,3368.256531204645,3528.264755684567,3458.9129172714083,3616.10099177552,1649.4215045960332,0.0,0.0,1024.0,2017-01-05,PPH,2913870
20170105T112442_20170105T112737_T30UVU,3680.637880986937,28.14187227866473,3095.789550072569,2630.809869375907,3391.7560474117076,2885.9123125302367,2956.1861393323657,3091.8154329946783,3368.083575229802,3528.1208272859217,3458.9490807934208,3615.871311078858,1649.7330672472183,0.0,0.0,1024.0,2017-01-05,PPH,2913870
20170112T111421_20170112T111418_T30TVT,7785.610788582486,436.74298500241895,2244.8356313497834,2210.261006289309,7564.024673439767,6866.813981615872,7510.103289791969,7566.675858732464,7820.44000967586,8064.353410740204,7638.023584905662,8208.51717464925,3534.455007256894,0.0,0.0,1024.0,2017-01-12,PPH,2913870
20170112T111421_20170112T111418_T30UVU,7785.610788582486,436.80599903241415,2244.8047895500736,2210.270561199807,7564.049225931301,6866.7980164489645,7510.159167876149,7566.678277697149,7820.451983551041,8064.319787131108,7637.9761731978715,8208.50556361877,3534.455007256894,0.0,0.0,1024.0,2017-01-12,PPH,2913870
20170115T112411_20170115T112412_T30TVT,4851.020803096274,193.34046927914855,3329.865626511853,2601.3782051282055,4551.476294146105,3931.136429608128,4171.417271407838,4291.582244799226,4433.620222544752,4568.268505079827,4355.993952588294,4628.083091436865,2420.3073294629903,0.0,0.0,1024.0,2017-01-15,PPH,2913870
20170115T112411_20170115T112412_T30UVU,4851.625423318821,193.34046927914855,3329.8592162554423,2601.3785679729076,4551.414610546686,3931.235002418965,4171.442912433479,4291.55466860184,4433.649612965652,4568.228108369618,4355.956942428642,4627.93190614417,2421.0841799709724,0.0,0.0,1024.0,2017-01-15,PPH,2913870
20170125T112331_20170125T112333_T30TVT,1605.1710208030966,16.661828737300436,1563.5031446540888,851.5301161103048,1247.7357281083698,957.3826802128686,775.2691098209967,1077.2856797290756,1691.878205128205,1966.063981615869,2007.0360425737786,2232.790396710208,1127.7443154329944,0.0,0.0,0.0,2017-01-25,PPH,2913870
20170125T112331_20170125T112333_T30UVU,1605.1710208030966,16.676705370101594,1563.2721335268507,851.5705128205128,1247.826923076923,957.3870343492983,775.2704402515724,1077.4186018384128,1691.6953313981617,1965.7295597484283,2007.2088776003873,2232.4395258829227,1127.593855829705,0.0,0.0,0.0,2017-01-25,PPH,2913870
20170201T111301_20170201T111255_T30TVT,2510.840711175617,33.186744073536524,1604.7325834542826,1086.628447024673,2441.642718916305,1965.652636671505,1783.4316642477029,1856.7273826802123,2140.583212385099,2239.210570875665,2466.9263425253994,2300.24358974359,948.3633284954041,0.0,0.0,1024.0,2017-02-01,PPH,2913870
20170201T111301_20170201T111255_T30UVU,2510.944242864054,33.186744073536524,1604.7340348330922,1086.7558055152392,2441.74939525883,1965.6503386550557,1783.2500000000007,1856.6280841799708,2140.5229801644896,2239.3917513304305,2466.883526850508,2300.4238026124817,948.0139090469279,0.0,0.0,1024.0,2017-02-01,PPH,2913870
20170204T112241_20170204T112241_T30TVT,2730.761611030479,385.9348089017901,1378.3284954039673,1246.5700290275763,2546.9749637155287,2177.1107885824867,2117.7108127721335,2289.041969037252,2619.3946540880497,2792.5573294629894,2784.7766086115153,2877.5299951620714,1728.186381228834,0.0,0.0,1024.0,2017-02-04,PPH,2913870
20170204T112241_20170204T112241_T30UVU,2729.840711175616,386.03640541848097,1378.2688679245284,1246.5483792936623,2546.8329704886305,2177.0829704886314,2117.7922109337205,2288.9562167392355,2619.3098693759066,2792.4806482825347,2784.8016448959856,2877.45778906628,1728.1800919206582,0.0,0.0,1024.0,2017-02-04,PPH,2913870
20170211T111201_20170211T111640_T30TVT,4975.846395742622,605.1767053701018,3614.24649250121,2934.9932268988878,4492.560474117078,3897.7941461054666,4155.4984276729565,4395.724479922595,4577.488872762457,4701.397798742138,4593.168359941946,4761.134252539913,3635.551040154814,0.0,0.0,1024.0,2017-02-11,PPH,2913870
20170211T111201_20170211T111640_T30UVU,4976.4281567489115,604.8489356555397,3614.415094339623,2935.3662312530237,4492.5859941944855,3897.760038703435,4155.538461538462,4396.118045476538,4577.786405418481,4701.94061441703,4593.359216255443,4761.775520077405,3633.1705370101595,0.0,0.0,1024.0,2017-02-11,PPH,2913870
20170214T112141_20170214T112142_T30TVT,1551.309869375907,11.495041122399613,1437.2288340590221,736.4108611514271,1187.6359458151912,915.4354136429607,723.3777213352681,1045.7057329462991,1795.6020803096283,2139.3347847121436,2126.6981132075475,2448.3259554910505,715.2304063860669,0.0,0.0,0.0,2017-02-14,PPH,2913870
20170214T112141_20170214T112142_T30UVU,1551.0587808417993,11.495041122399613,1437.2299225931295,736.3616352201257,1187.627721335269,915.5284228350265,723.417150459603,1045.666061925496,1795.6768263183362,2139.5822447992264,2126.516690856314,2447.5856313497825,715.5291485244315,0.0,0.0,0.0,2017-02-14,PPH,2913870
20170221T111051_20170221T111235_T30TVT,4912.819908079341,465.71093372036773,3809.3254716981123,2897.166908563135,4685.244678277697,4231.136066763426,4432.084421867442,4608.695452346395,5005.244678277697,5230.624334784714,5066.908684083213,5355.705128205129,2480.9831881954515,0.0,0.0,1024.0,2017-02-21,PPH,2913870
20170221T111051_20170221T111235_T30UVU,4914.056845670053,465.71190130624103,3809.270077406869,2897.177068214805,4685.272496371553,4231.283018867925,4432.195815191099,4608.871915820029,5005.162796323174,5230.692186744074,5066.944726656991,5355.83962264151,2481.1752539912914,0.0,0.0,1024.0,2017-02-21,PPH,2913870
20170224T112111_20170224T112440_T30TVT,1634.7999516207062,222.9132801161103,1138.8137397194005,729.594097726173,1302.1531204644411,1020.1188921141753,840.5821238509917,998.7381470730526,1458.7695936139335,1664.389211417514,1616.7411707789063,1795.4521044992746,728.5844218674409,0.0,0.0,2048.0,2017-02-24,PPH,2913870
20170224T112111_20170224T112440_T30UVU,1635.6044992743107,222.9132801161103,1138.8744557329467,729.5868408321237,1302.1395742622158,1020.0625302370586,840.5656748911465,998.7930575713593,1458.94702467344,1664.5902273826807,1616.8252298016446,1795.5410014513789,728.4843976777939,0.0,0.0,2048.0,2017-02-24,PPH,2913870
20170303T110941_20170303T111724_T30TVT,6526.433841315917,1915.45984518626,2266.197266569909,2426.553942912434,6266.181906144169,5730.891509433964,6078.313739719404,6248.409046927916,6382.443275278183,6518.929970972425,6377.478955007257,6564.944484760525,4656.305152394775,0.0,0.0,1024.0,2017-03-03,PPH,2913870
20170303T110941_20170303T111724_T30UVU,6526.433841315917,1915.3393807450411,2266.197266569909,2426.553942912434,6266.181906144169,5730.852080309629,6078.319908079346,6248.438437348816,6382.456216739239,6519.003144654089,6377.448113207547,6564.975326560234,4656.305152394775,0.0,0.0,1024.0,2017-03-03,PPH,2913870
20170306T112111_20170306T112106_T30TVT,3268.0582970488636,1060.4964925012093,2171.092041606193,1841.2951136913398,3050.8817126269946,2753.787735849057,2716.234760522496,2976.0385824866953,3537.9418238993717,3789.980285437833,3769.7532656023222,3938.2450411223995,2577.939646831157,0.0,0.0,1024.0,2017-03-06,PPH,2913870
20170306T112111_20170306T112106_T30UVU,3267.8734881470727,1060.4811320754714,2171.0621673923565,1841.3355104015477,3050.943396226414,2753.7568940493475,2716.234760522496,2976.0385824866953,3537.940372520561,3789.9055394291245,3769.731978713111,3938.246855345912,2577.8037010159665,0.0,0.0,1024.0,2017-03-06,PPH,2913870
20170313T110831_20170313T111212_T30TVT,1410.0197145621676,62.525157232704416,1714.162070633769,924.5705128205129,1061.0307208514753,905.1207063376875,684.1614658925977,1058.6653362360908,2168.5581761006288,2586.6851717464924,2596.3184567005324,2877.3258345428144,1282.6805757135946,0.0,0.0,0.0,2017-03-13,PPH,2913870
20170313T110831_20170313T111212_T30UVU,1409.8540154813743,62.525157232704416,1714.08526850508,924.4631107885825,1060.946661828737,905.1529995162069,684.176342525399,1058.7196419932268,2168.0741412675375,2586.568335752298,2596.412917271409,2877.2583454281566,1283.9949201741654,0.0,0.0,0.0,2017-03-13,PPH,2913870
20170316T112101_20170316T112658_T30TVT,1238.3916303821966,9.271044992743105,1648.3343009192063,828.3320029027576,955.1497339138851,810.8530478955007,590.7503628447026,963.6984760522498,2043.5568456700537,2491.031567489115,2522.8121673923565,2789.876028059991,1063.4845186260281,0.0,0.0,0.0,2017-03-16,PPH,2913870
20170316T112101_20170316T112658_T30UVU,1238.3916303821966,9.271044992743105,1648.41328011611,828.3252298016448,955.2402031930337,810.8467585873245,590.748427672956,963.7192791485246,2043.7529027576204,2491.2954765360423,2522.6051040154816,2789.231615868409,1062.9342041606192,0.0,0.0,0.0,2017-03-16,PPH,2913870
20170323T110721_20170323T111323_T30TVT,7100.648645379779,1786.6779148524433,3588.866473149493,3629.988026124819,6691.605950653121,6151.610425737784,6623.695089501693,6889.675253991292,7164.130865989357,7372.570512820511,7182.151427189166,7455.881107885828,5299.41618287373,0.0,0.0,1024.0,2017-03-23,PPH,2913870
20170323T110721_20170323T111323_T30UVU,7100.4158200290285,1786.2970488630867,3588.8857039187237,3630.1180454765363,6691.611272375424,6151.548742138365,6623.620948234155,6889.7695936139335,7164.161707789066,7372.631712626994,7182.109458151913,7455.841074020322,5299.452467343977,0.0,0.0,1024.0,2017-03-23,PPH,2913870
20170326T112111_20170326T112108_T30TVT,3573.1631591678756,565.3390179003384,1389.417997097243,1371.030358006773,3290.39175133043,2944.6814223512342,2969.1551765844224,3163.8593372036767,3572.9031204644407,3786.2150459603295,3679.990686985971,3872.0328979196897,2471.0584179970974,0.0,0.0,1024.0,2017-03-26,PPH,2913870
20170326T112111_20170326T112108_T30UVU,3573.092162554427,565.2729801644895,1389.4478713110793,1370.9995162070634,3290.372399612965,2944.69206579584,2969.2231494920184,3163.8134978229314,3572.924770198354,3786.185171746493,3680.0268505079835,3872.036647314949,2471.6629172714083,0.0,0.0,1024.0,2017-03-26,PPH,2913870
20170402T110651_20170402T110647_T30TVT,6753.793904209,126.45899854862124,5968.861998064829,4767.100870827287,6636.335510401547,6392.228955007256,6926.2449201741665,7207.866352201258,7618.206458635705,7894.740203193037,7600.010643444606,8049.802007740687,4467.933357522979,0.0,0.0,1024.0,2017-04-02,PPH,2913870
20170402T110651_20170402T110647_T30UVU,6754.898040638608,126.36272375423324,5969.073778422835,4766.966860183841,6636.585147556845,6392.141388485729,6926.092162554427,7207.9327527818095,7617.746734397679,7893.8466376390925,7599.776245766811,8049.319061441705,4468.143444605709,0.0,0.0,1024.0,2017-04-02,PPH,2913870
20170405T112111_20170405T112111_T30TVT,3022.6690856313508,27.90191098209967,3333.923681664247,2660.992138364779,2807.9443638122884,2634.3155539429126,2674.469521044994,2982.7236332849543,3808.4163038219644,4229.823415578132,4086.956700532172,4473.349661344944,1861.384010643445,0.0,0.0,0.0,2017-04-05,PPH,2913870
20170405T112111_20170405T112111_T30UVU,3024.723270440252,27.90191098209967,3333.4469037252056,2660.4205370101595,2808.0811562651184,2634.4473875181425,2674.9506531204647,2982.5899854862123,3808.020198355104,4229.4934687953555,4087.2513304305753,4473.450169327527,1861.8566763425256,0.0,0.0,0.0,2017-04-05,PPH,2913870
20170412T110621_20170412T111708_T30TVT,1304.9804063860665,11.361514271891634,1766.0632559264639,844.8832849540398,968.0702709240445,885.0436623125307,590.4103773584906,1035.2128688921143,2697.0581761006288,3438.0965166908563,3402.906144170296,3828.230285437833,1069.0818819545236,0.0,0.0,0.0,2017-04-12,PPH,2913870
20170412T110621_20170412T111708_T30UVU,1304.9804063860665,11.361514271891634,1766.1129656507019,845.0120948234156,968.0331398161587,885.0575713594585,590.4811320754717,1035.2346395742622,2696.9443638122893,3438.1344944363814,3403.129414610548,3827.6410256410254,1069.3118045476535,0.0,0.0,0.0,2017-04-12,PPH,2913870
20170415T112111_20170415T112515_T30TVT,8800.50205611998,35.64199322689888,5578.220367682633,3815.2600387034354,8904.217827769715,8557.260401548137,9217.65505563619,9246.15275761974,9381.253144654087,9666.907111756169,9289.034228350267,9756.454160619258,3879.4865747460085,0.0,0.0,1024.0,2017-04-15,PPH,2913870
20170415T112111_20170415T112515_T30UVU,8799.978955007255,35.63667150459603,5578.329221093373,3815.315916787616,8904.269230769232,8557.238751814224,9217.568093855833,9246.165215287858,9381.34083212385,9666.825592646346,9288.917271407838,9756.487784228355,3879.291122399614,0.0,0.0,1024.0,2017-04-15,PPH,2913870
20170422T110651_20170422T111300_T30TVT,1351.2376632801163,64.0470488630866,1756.1359458151915,860.1157474600868,1020.8300677310111,949.5483792936626,636.5495887760039,1135.272617319787,2876.9444847605228,3650.5396710208042,3615.7162554426704,4020.9283986453793,1408.5274552491528,0.0,0.0,0.0,2017-04-22,PPH,2913870
20170422T110651_20170422T111300_T30UVU,1350.8297048863087,64.04801644895984,1756.1920657958394,860.1358248669569,1020.7848330914371,949.5319303338174,636.4519835510403,1135.384252539913,2876.6567489114655,3649.223028543784,3616.7891872278665,4020.6000241896477,1409.3085389453313,0.0,0.0,0.0,2017-04-22,PPH,2913870
20170425T112121_20170425T112115_T30TVT,4602.477745524915,1022.511611030479,2041.262699564586,2054.9038461538466,4363.856071601355,4014.2091194968557,4154.402636671504,4341.032776971457,4686.245403967102,4885.482583454281,4776.5217706821495,4972.1369134010665,3450.1146589259797,0.0,0.0,1024.0,2017-04-25,PPH,2913870
20170425T112121_20170425T112115_T30UVU,4602.283986453796,1022.511611030479,2041.262699564586,2054.883164005806,4363.877358490567,4014.2625786163526,4154.472423802614,4341.0545476536045,4686.26076439284,4885.468190614416,4776.617561683599,4972.166787614903,3449.871915820029,0.0,0.0,1024.0,2017-04-25,PPH,2913870
20170502T110621_20170502T110937_T30TVT,1967.45633768747,19.531325592646347,1130.753023705854,815.7339138848574,1535.7564102564104,1255.37397194001,1048.038945331398,1201.1527576197386,1781.7060957910019,2074.213110788582,1953.6242138364787,2154.6255442670536,775.3195452346397,0.0,0.0,962.9414610546685,2017-05-02,PPH,2913870
20170502T110621_20170502T110937_T30UVU,1965.6528785679732,19.531325592646347,1130.461780358007,815.6239719400097,1535.8495403967102,1255.5604741170782,1048.1574746008707,1201.2727382680212,1782.3388969521047,2074.859700048379,1953.5422109337208,2154.8967102080305,774.352564102564,0.0,0.0,962.9414610546685,2017-05-02,PPH,2913870
20170505T112121_20170505T112514_T30TVT,6086.144775036284,802.2062167392359,2292.741291727141,2285.273947750362,5759.297895500728,5465.7572568940495,5704.222302854379,5922.280478955007,6350.371673923561,6611.219521044993,6343.919327527819,6706.474238026124,4285.045597484277,0.0,0.0,1024.0,2017-05-05,PPH,2913870
20170505T112121_20170505T112514_T30UVU,6086.024310595065,802.0857522980167,2292.719641993227,2285.248427672955,5759.25544267054,5465.69557329463,5704.219400096759,5922.308417997097,6350.367924528302,6611.174165457184,6343.931906144171,6706.624092888243,4285.045597484277,0.0,0.0,1024.0,2017-05-05,PPH,2913870
20170512T110651_20170512T111302_T30TVT,7314.402031930336,179.3813497822932,5247.853410740203,3602.969400096758,7182.728592162554,6759.996976294146,7229.527939042091,7264.095549104983,7580.359216255443,7899.080309627479,7515.041122399614,8033.166303821965,3356.382317368167,0.0,0.0,1024.0,2017-05-12,PPH,2913870
20170512T110651_20170512T111302_T30UVU,7314.927672955977,179.3813497822932,5247.847121432026,3603.0480164489595,7182.678882438316,6760.006652152881,7229.412554426706,7264.066158684082,7580.396710208031,7899.059022738267,7514.963110788583,8033.17839864538,3356.367198838898,0.0,0.0,1024.0,2017-05-12,PPH,2913870
20170515T112121_20170515T112116_T30TVT,5554.603047895501,1300.679366231253,1928.9871794871797,2050.447508466376,5372.947629414611,4997.3479680696655,5142.858974358973,5252.96940009676,5560.480527334302,5800.303942912435,5618.41497339139,5874.29100145138,3753.3979196903724,0.0,0.0,1024.0,2017-05-15,PPH,2913870
20170515T112121_20170515T112116_T30UVU,5554.469400096759,1300.771770682148,1928.9871794871797,2050.447508466376,5372.915940977262,4997.3479680696655,5142.870585389453,5252.925133043059,5560.449685534592,5800.303942912435,5618.373609095307,5874.320875665217,3753.4990324141268,0.0,0.0,1024.0,2017-05-15,PPH,2913870
20170522T110621_20170522T110912_T30TVT,1293.8910256410254,73.95803096274793,1747.5717223028546,832.9400096758584,971.5688195452345,922.0972423802614,596.0703918722788,1078.0283018867926,3183.5881712626997,4140.758466376392,3989.115142718916,4559.29075955491,1017.8432510885341,0.0,0.0,0.0,2017-05-22,PPH,2913870
20170522T110621_20170522T110912_T30UVU,1293.8910256410254,73.95803096274793,1747.4622641509436,833.1774310595064,971.6024431543299,922.1562651185293,596.1661828737303,1077.8911465892597,3183.629293662312,4140.0786163522025,3990.125665215288,4558.316884373488,1017.3763909046927,0.0,0.0,0.0,2017-05-22,PPH,2913870
20170525T112121_20170525T112434_T30TVT,1071.9859700048382,10.131833575229807,1547.20198355104,664.0066521528787,801.7490324141269,742.2318577648767,428.60740203193046,897.1100628930819,2986.923439767779,3982.6364296081274,3943.03144654088,4407.747822931786,1168.029148524432,0.0,0.0,0.0,2017-05-25,PPH,2913870
20170525T112121_20170525T112434_T30UVU,1071.5140299951622,10.131833575229807,1547.013425253991,664.0189888727626,801.8000725689407,742.2024673439768,428.61852926947284,897.1880745041124,2986.7243589743593,3982.5735365263668,3943.4409772617323,4407.695936139332,1168.0388243831642,0.0,0.0,0.0,2017-05-25,PPH,2913870
20170601T110651_20170601T111225_T30TVT,1228.0632559264634,17.347121432027095,1789.9037252056123,791.390541848089,905.9156990807932,848.291727140784,521.4008224479924,1007.0353168843733,3169.6601354620225,4145.337445573294,4036.7096032897925,4600.437227866474,1131.842888243832,0.0,0.0,0.0,2017-06-01,PPH,2913870
20170601T110651_20170601T111225_T30UVU,1228.1377600387032,17.347121432027095,1789.8800193517175,791.3303096274794,905.9869375907109,848.1583212385102,521.3525641025642,1006.9852443154329,3170.3014029995156,4145.202346395742,4037.4112239961305,4599.595428156748,1131.7450411224,0.0,0.0,0.0,2017-06-01,PPH,2913870
20170604T112121_20170604T112115_T30TVT,2474.019956458635,380.21770682148036,2106.635220125787,1524.5521286889216,2252.548500241897,2065.0913159167876,1953.6142960812774,2235.8998548621184,3377.2694726656987,3984.9265844218676,3828.5085873246258,4296.928640541849,1483.4431543299468,0.0,0.0,2048.0,2017-06-04,PPH,2913870
20170604T112121_20170604T112115_T30UVU,2474.2294388001937,380.21770682148036,2106.531567489116,1524.6860183841318,2252.5162070633774,2065.04511369134,1953.6526366715048,2235.900943396226,3377.33151910982,3984.9401306240934,3828.557450411224,4297.199806482826,1483.4129172714079,0.0,0.0,2048.0,2017-06-04,PPH,2913870
20170611T110621_20170611T111012_T30TVT,1258.7247218190614,9.22677793904209,1780.5452346395746,784.1988388969522,937.5873246250607,888.6831156265116,573.6193759071117,1056.2284712143203,3127.470246734399,4051.1354620222546,3898.127963231737,4523.76306240929,893.370464441219,0.0,0.0,0.0,2017-06-11,PPH,2913870
20170611T110621_20170611T111012_T30UVU,1258.2708030962747,9.22677793904209,1780.6681180454766,783.8329704886308,937.5324141267538,888.7053701015963,573.4903241412675,1055.913038219642,3127.925616835995,4050.801644895985,3898.3642960812776,4523.703434929852,893.4574262215771,0.0,0.0,0.0,2017-06-11,PPH,2913870
20170614T112111_20170614T112422_T30TVT,1147.5563618771168,8.727866473149493,1575.1011127237546,680.3641751330433,887.1511852926945,815.6428398645384,547.5293904208999,957.9368650217708,2688.399250120948,3555.6324383164015,3455.305515239477,4010.223875181421,758.0029027576197,0.0,0.0,0.0,2017-06-14,PPH,2913870
20170614T112111_20170614T112422_T30UVU,1147.6477987421388,8.727866473149493,1575.127479438801,680.2408079342044,887.1511852926945,815.6232462506049,547.6282051282051,958.0206821480408,2688.4599661344946,3555.6783986453784,3454.956095791002,4010.3971940009674,758.2143202709238,0.0,0.0,0.0,2017-06-14,PPH,2913870
20170621T110651_20170621T111222_T30TVT,4661.032293178519,19.64296081277214,5143.004233188197,4089.9271891630383,4573.645984518626,4408.342888243831,4674.861756168362,4732.507135945816,5365.307571359458,5825.199322689889,5544.2793904209,6090.102564102563,1665.8330914368646,0.0,0.0,1024.0,2017-06-21,PPH,2913870
20170621T110651_20170621T111222_T30UVU,4660.931543299468,19.64296081277214,5143.3462747943895,4090.0895016932755,4573.576197387518,4408.466981132075,4675.029511369135,4732.717343976778,5365.442428640542,5825.572327044024,5544.2648766328,6090.080551523947,1666.0904692791482,0.0,0.0,1024.0,2017-06-21,PPH,2913870
20170624T112111_20170624T112112_T30TVT,1227.8357522980164,10.046806966618286,1110.8145863570392,477.457184325109,916.0441461054669,752.7161344944365,510.57607643928395,785.6597726173198,1875.7123850991775,2383.4086840832124,2533.4573052733435,2657.7907595549113,586.8809869375907,0.0,0.0,0.0,2017-06-24,PPH,2913870
20170624T112111_20170624T112112_T30UVU,1227.018384131592,10.046806966618286,1110.7208514755687,477.55442670537013,916.0133043057572,752.6764634736334,510.544267053701,785.6567489114657,1875.4247701983554,2383.2464925012086,2532.9911707789065,2658.246976294147,585.5626511852927,0.0,0.0,0.0,2017-06-24,PPH,2913870
20170629T112119_20170629T112330_T30TVT,1364.5647073052735,9.241049830672473,936.4694000967585,474.8434929850026,1121.3356313497825,907.2960812772134,680.5360425737788,841.0095549104983,1674.9629898403487,2144.430091920658,2069.4104983067245,2351.710691823899,458.8485728108369,0.0,0.0,0.0,2017-06-29,PPH,2913870
20170629T112119_20170629T112330_T30UVU,1365.0163280116114,9.241049830672473,936.5820029027575,474.8951378809871,1121.2377842283506,907.1498548621191,680.7935413642964,840.8993710691826,1675.2785437832608,2144.0666424770197,2069.382075471698,2351.8385341074027,458.3101112723753,0.0,0.0,0.0,2017-06-29,PPH,2913870
20170701T111051_20170701T111746_T30TVT,1762.660619254959,11.406144170295116,1468.607885824867,862.8243831640058,1335.3513546202225,1124.179124334785,918.0261248185776,1125.146468311563,2120.1677552007736,2580.9138848572807,2486.582002902758,2821.5890179003395,714.0079825834546,0.0,0.0,0.0,2017-07-01,PPH,2913870
20170701T111051_20170701T111746_T30UVU,1762.4426705370104,11.406144170295116,1468.4898403483307,862.8353894533138,1335.3272859216252,1124.179124334785,918.085389453314,1125.1469521044996,2120.2630624092885,2581.015602322206,2486.5327769714563,2821.607764876633,713.9117077890666,0.0,0.0,0.0,2017-07-01,PPH,2913870
20170704T112111_20170704T112431_T30TVT,1230.8040638606683,137.39090469279157,1363.251088534108,701.5942186744072,1003.1378809869377,872.5102805999032,678.0378567972906,944.5644654088051,2057.357039187227,2623.852322206096,2533.4963715529752,2935.6774310595065,703.130503144654,0.0,0.0,2048.0,2017-07-04,PPH,2913870
20170704T112111_20170704T112431_T30UVU,1230.708272859217,137.48669569424294,1363.2799951620711,701.5099177552006,1003.1422351233673,872.4718190614418,677.9800435413641,944.5957910014514,2057.244799225931,2623.7710449927445,2533.345670053217,2935.5257619738754,703.130503144654,0.0,0.0,2048.0,2017-07-04,PPH,2913870
20170706T110619_20170706T110942_T30TVT,1637.427672955975,10.254112239961296,2061.7493952588297,1044.866956942429,1313.7348814707311,1169.0002418964682,979.8111998064832,1261.9804063860665,2648.679487179487,3384.05297532656,3319.2404450895024,3828.208030962749,691.1536042573778,0.0,0.0,0.0,2017-07-06,PPH,2913870
20170706T110619_20170706T110942_T30UVU,1638.0388243831642,10.254112239961296,2061.593855829705,1044.6975084663763,1313.7437106918244,1169.0693033381713,979.8953797774557,1261.9152152878562,2648.724358974359,3384.2264150943397,3319.2954765360423,3828.0510401548145,691.2671746492501,0.0,0.0,0.0,2017-07-06,PPH,2913870
20170709T112119_20170709T112113_T30TVT,5290.107281083697,312.13376874697633,4093.6894049346874,2902.265239477503,4779.737542331882,4658.4366231253025,4949.508587324626,5108.60655539429,5478.655055636189,5775.689283986456,5396.841678761491,5987.349661344943,3490.0141509433965,0.0,0.0,1024.0,2017-07-09,PPH,2913870
20170709T112119_20170709T112113_T30UVU,5289.482825350749,312.13376874697633,4093.626028059991,2902.134857281084,4779.6470730527335,4658.29075955491,4949.416666666667,5108.15312046444,5478.245162070634,5775.637276245768,5396.713594581519,5987.293541364295,3490.058901790034,0.0,0.0,1024.0,2017-07-09,PPH,2913870
20170711T110651_20170711T111223_T30TVT,7505.207305273343,986.1952104499276,3008.6736816642483,2948.703313981616,7172.047290759557,6741.672955974844,7055.117319787133,7025.427793904211,7304.876269956459,7621.488509917756,7189.213957426221,7762.72145621674,4187.471577164975,0.0,0.0,1024.0,2017-07-11,PPH,2913870
20170711T110651_20170711T111223_T30UVU,7505.676100628931,986.2039187227867,3008.698234155782,2948.791969037252,7172.094823415579,6741.615142718917,7055.080672472182,7025.372399612967,7305.013546202226,7621.4741170778925,7189.268867924527,7762.721940009676,4187.379293662315,0.0,0.0,1024.0,2017-07-11,PPH,2913870
20170714T112111_20170714T112114_T30TVT,6073.235002418965,32.45803096274795,5758.453434929849,4705.307934204161,6025.768384131593,5813.681543299468,6246.007861635222,6395.2296806966615,6792.905660377359,7146.639574262217,6871.395742622161,7317.978834059022,3154.1854136429606,0.0,0.0,1024.0,2017-07-14,PPH,2913870
20170714T112111_20170714T112114_T30UVU,6074.119859700049,32.45803096274795,5758.400943396227,4705.230285437832,6025.808780841801,5813.735486211902,6246.076802128691,6394.927672955975,6792.7279874213855,7146.800798258346,6871.331156265122,7317.878084179971,3154.26656990808,0.0,0.0,1024.0,2017-07-14,PPH,2913870
20170716T110649_20170716T111603_T30TVT,2922.2265360425745,14.559264634736337,2962.2447992259304,2384.1611030478957,2727.642356071601,2447.3408321238503,2374.5786163522016,2423.2030720851476,3117.2882196419932,3658.490445089503,3523.9204160619242,3889.621311078858,738.644412191582,0.0,0.0,952.0425737784228,2017-07-16,PPH,2913870
20170716T110649_20170716T111603_T30UVU,2920.633164005805,14.559264634736337,2961.4029995162077,2383.059869375907,2727.6634010643447,2446.843251088534,2374.1326802128688,2422.7791485244315,3117.0226173197866,3657.489235607161,3523.8188195452344,3888.904088050314,737.574625060474,0.0,0.0,952.0425737784228,2017-07-16,PPH,2913870
20170719T112119_20170719T112511_T30TVT,4213.618045476536,105.80031446540882,3122.7960812772135,2437.9273101112735,3631.926342525399,3371.7912433478473,3462.611877116594,3492.365868408321,4011.5305999032416,4504.736574746008,4026.1058297048867,4731.644170295115,1303.632680212869,0.0,0.0,1024.0,2017-07-19,PPH,2913870
20170719T112119_20170719T112511_T30UVU,4215.582244799226,105.80563618771166,3122.45198355104,2437.611756168361,3631.9591194968557,3371.923318819546,3462.697387518143,3492.1418722786634,4011.120827285921,4504.107522980165,4025.9202951136913,4731.159772617321,1303.6070391872277,0.0,0.0,1024.0,2017-07-19,PPH,2913870
20170721T110621_20170721T110758_T30TVT,7209.9338413159185,566.2502418964683,6060.884736332849,4812.181906144169,7030.405539429125,6604.408925979681,7006.991291727143,7120.631954523464,7369.547411707788,7620.578979196904,7440.342767295601,7740.209482341558,4619.638122883406,0.0,0.0,1024.0,2017-07-21,PPH,2913870
20170721T110621_20170721T110758_T30UVU,7209.5504354136465,566.2502418964683,6060.730527334301,4812.2206095791,7030.513425253991,6604.429245283019,7007.032776971458,7120.754475084664,7369.422714078376,7620.537010159652,7440.535558780844,7740.195936139334,4620.284712143203,0.0,0.0,1024.0,2017-07-21,PPH,2913870
20170724T112121_20170724T112433_T30TVT,2233.2613691340102,11.38534107402032,2053.926826318336,1438.7062167392353,2054.5289066279634,1824.6738026124817,1713.0966376390902,1828.5593855829702,2496.220488630866,2879.571359458151,2746.552612481858,3049.9759313014033,783.895258829221,0.0,0.0,877.7319787131108,2017-07-24,PPH,2913870
20170724T112121_20170724T112433_T30UVU,2233.2838655055643,11.38534107402032,2053.9817368166428,1438.7341557813252,2054.473149492017,1824.5499516207065,1713.0939767779387,1828.4830672472183,2496.393444605709,2879.393444605708,2746.4977019835505,3050.3332123850982,785.2699564586356,0.0,0.0,877.7319787131108,2017-07-24,PPH,2913870
20170726T110619_20170726T111744_T30TVT,6915.357764876634,32.29148524431543,4598.652636671504,2712.7922109337214,6715.392114175133,6291.373971940011,6543.796565070149,6254.272375423318,6524.246976294147,7039.458756652154,6464.586357039189,7214.151306240932,1650.374455732946,0.0,0.0,1024.0,2017-07-26,PPH,2913870
20170726T110619_20170726T111744_T30UVU,6915.571601354621,32.29148524431543,4598.63618771166,2712.805152394776,6715.4609337203665,6291.292089985486,6543.807208514754,6254.279027576197,6524.263304305759,7039.506531204645,6464.576681180455,7214.149250120949,1650.72206095791,0.0,0.0,1024.0,2017-07-26,PPH,2913870
20170729T112119_20170729T112341_T30TVT,5585.279027576196,14.77092404450895,4713.264513788098,3255.7954765360428,5284.025157232704,5039.877963231738,5334.305152394777,5146.987542331882,5608.913159167879,6214.341194968552,5589.066158684083,6438.759917755201,1024.6476777939044,0.0,0.0,1024.0,2017-07-29,PPH,2913870
20170729T112119_20170729T112341_T30UVU,5584.784954039673,14.77092404450895,4713.341557813255,3255.757014997581,5283.928640541849,5040.07970488631,5334.017053701016,5146.703918722787,5608.770803096278,6214.376269956458,5588.893565553943,6438.669085631351,1024.4873004354138,0.0,0.0,1024.0,2017-07-29,PPH,2913870
20170731T110651_20170731T111220_T30TVT,1625.2069424286408,206.41811804547655,1534.3398645379773,904.9922593130141,1306.1246976294144,1114.6185292694722,923.7052491533623,1134.8572810836963,2054.5570875665217,2475.3928398645376,2411.7993468795353,2690.4019109820997,870.9050556361881,0.0,0.0,2048.0,2017-07-31,PPH,2913870
20170731T110651_20170731T111220_T30UVU,1624.9413401064346,206.41811804547655,1534.0971214320266,905.0781325592644,1306.0899854862114,1114.5462022254471,923.6878326076437,1134.9685534591194,2054.8333333333335,2474.973633284954,2411.4922593130136,2690.5395500725685,872.0660377358495,0.0,0.0,2048.0,2017-07-31,PPH,2913870
20170803T112121_20170803T112115_T30TVT,3576.3236574746015,104.6060716013546,3016.5501935171746,2410.893807450411,3227.28289791969,2989.3275278180936,3010.652515723271,3158.091315916788,3854.9671020803094,4306.175616835994,3986.0209240445092,4512.973391388484,1739.5117319787137,0.0,0.0,1024.0,2017-08-03,PPH,2913870
20170803T112121_20170803T112115_T30UVU,3576.720609579101,104.6060716013546,3016.5001209482343,2410.8437348814705,3227.262941461054,2989.3284954039664,3010.7035558780844,3158.1987179487182,3854.978592162554,4306.228108369617,3986.065553942912,4512.9609337203665,1739.8466376390902,0.0,0.0,1024.0,2017-08-03,PPH,2913870
20170805T110649_20170805T111706_T30TVT,1408.8528059990329,16.975326560232226,1321.2074262215774,733.3805031446542,1040.5165699080794,850.7828979196903,666.2750362844703,849.137518142235,1674.0598693759068,2066.6664247701983,1990.3413159167876,2251.902152878569,660.0599903241414,0.0,0.0,0.0,2017-08-05,PPH,2913870
20170805T110649_20170805T111706_T30UVU,1408.7842283502666,16.975326560232226,1320.9536768263183,733.284107402032,1040.4645621673924,850.7916061925496,666.1869859700049,849.2801161103047,1673.7760038703436,2067.022254475084,1990.4169085631352,2252.0876874697638,660.0605950653121,0.0,0.0,0.0,2017-08-05,PPH,2913870
20170808T112109_20170808T112510_T30TVT,4873.737663280117,109.96504596032898,4273.002177068213,3105.546565070151,4881.081519109821,4601.984881470729,4816.633405902272,4943.368892114177,5416.262457668117,5769.524673439768,5640.996855345912,5954.792573778423,2753.9940735365262,0.0,0.0,1024.0,2017-08-08,PPH,2913870
20170808T112109_20170808T112510_T30UVU,4871.936139332366,109.96504596032898,4272.910861151427,3105.5778906627966,4881.03725205612,4602.105829704885,4816.775399129171,4943.198113207547,5416.284591194968,5769.420174165458,5641.095186260283,5954.692912433479,2754.301282051282,0.0,0.0,1024.0,2017-08-08,PPH,2913870
20170813T112121_20170813T112433_T30TVT,1621.9205370101597,15.00120948234156,2578.6100628930817,1578.960328979197,1431.486211901306,1337.0210449927433,1237.493226898887,1564.1271165940984,2791.0898645379775,3418.8352685050804,3395.1165940977253,3788.4125544267054,1251.8789308176104,0.0,0.0,0.0,2017-08-13,PPH,2913870
20170813T112121_20170813T112433_T30UVU,1621.1982341557812,15.00120948234156,2578.730648282535,1579.3976777939044,1431.4576681180454,1336.9968553459125,1237.4575471698113,1564.2737058538949,2791.083575229802,3418.441944847605,3395.1584421867433,3788.3703434929857,1251.9778664731498,0.0,0.0,0.0,2017-08-13,PPH,2913870
20170815T110619_20170815T110935_T30TVT,1413.4519835510398,14.831761006289305,2447.050677310112,1258.8522012578615,1114.0493468795355,987.0448717948716,848.9773826802128,1171.4801644895983,2429.0240686985967,3076.987300435413,3065.2605224963722,3565.834784712143,817.9290033865503,0.0,0.0,0.0,2017-08-15,PPH,2913870
20170815T110619_20170815T110935_T30UVU,1412.8749395258826,14.831761006289305,2446.2905176584427,1258.5295113691338,1114.1733188195453,986.7544750846636,848.5811562651185,1171.1998064828254,2428.4360183841322,3077.305999032415,3065.002177068216,3565.61961780358,818.2743105950652,0.0,0.0,0.0,2017-08-15,PPH,2913870
20170818T112109_20170818T112110_T30TVT,1268.723270440252,14.14876632801161,1771.5341074020323,1012.9808901790034,1012.5269714562168,889.9072327044025,777.5429366231255,1013.2179487179487,1865.1399371069176,2322.5798258345435,2322.474479922593,2623.09603289792,689.8986453797775,0.0,0.0,0.0,2017-08-18,PPH,2913870
20170818T112109_20170818T112110_T30UVU,1268.493468795356,14.14876632801161,1772.0284228350265,1013.1243347847121,1012.6664247701982,890.0252781809386,777.7727382680215,1013.2256894049349,1864.8287373004348,2321.9683115626526,2322.335510401548,2623.1799709724237,690.6347363328497,0.0,0.0,0.0,2017-08-18,PPH,2913870
20170820T110651_20170820T111220_T30TVT,3091.936623125302,67.22000483792937,2963.744315432994,2078.6005079825836,2808.284833091438,2635.8186985970005,2622.1406627963242,2751.7262941461067,3471.4629898403477,3901.437832607644,3660.565312046444,4144.78580067731,1074.3426463473631,0.0,0.0,1024.0,2017-08-20,PPH,2913870
20170820T110651_20170820T111220_T30UVU,3092.904329946783,67.22000483792937,2963.660861151427,2078.566279632317,2808.445210449928,2635.8736090953075,2622.1629172714083,2751.6370343492995,3471.3820754716976,3901.384252539913,3660.593372036768,4144.692428640542,1074.500967585873,0.0,0.0,1024.0,2017-08-20,PPH,2913870
20170823T112111_20170823T112114_T30TVT,1704.835873246251,205.442549588776,1782.8558297048858,1079.8830430575715,1441.4793178519594,1259.9845186260277,1141.514634736333,1329.420053217223,2043.19557329463,2419.0858732462507,2401.8341799709724,2644.1675133043054,838.8925979680696,0.0,0.0,2048.0,2017-08-23,PPH,2913870
20170823T112111_20170823T112114_T30UVU,1704.7149250120951,205.442549588776,1783.156507014997,1080.033381712627,1441.365384615385,1259.9495645863567,1141.555999032414,1329.5930091920657,2043.20137880987,2419.164610546686,2401.7824141267542,2644.5133043057567,839.5368892114176,0.0,0.0,2048.0,2017-08-23,PPH,2913870
20170825T110649_20170825T111247_T30TVT,1495.1231253023705,65.9297290759555,2382.2116594097733,1268.1249395258833,1239.6546927914853,1080.6698113207542,947.2312530237059,1167.212022254475,2124.158442186744,2667.0355587808426,2624.746371552975,3073.6998064828254,610.6868650217708,0.0,0.0,0.0,2017-08-25,PPH,2913870
20170825T110649_20170825T111247_T30UVU,1495.1231253023705,65.9297290759555,2382.518988872763,1267.646468311563,1239.6074020319306,1080.675012094823,947.038824383164,1166.9760522496372,2124.1052249637155,2666.6817851959368,2624.4275520077413,3073.5942186744082,610.7017416545721,0.0,0.0,0.0,2017-08-25,PPH,2913870
20170830T110621_20170830T110910_T30TVT,8485.925133043058,1195.1161103047896,1582.2140783744558,1771.8397435897436,8308.356192549589,7821.598451862604,8195.59954039671,8294.604378326077,8389.295718432511,8513.358248669569,8282.54221093372,8490.528059990325,5630.526366715048,0.0,0.0,1024.0,2017-08-30,PPH,2913870
20170830T110621_20170830T110910_T30UVU,8485.925133043058,1195.1161103047896,1582.1875907111757,1771.8397435897436,8308.250846637638,7821.6225205612,8195.601596516692,8294.608732462506,8389.201620706337,8513.372157716496,8282.493952588291,8490.486211901309,5630.526366715048,0.0,0.0,1024.0,2017-08-30,PPH,2913870
20170902T112111_20170902T112431_T30TVT,1815.6782776971454,459.9194484760522,2022.1596516690854,1346.7916061925498,1555.838292210934,1382.6462264150946,1325.062651185293,1560.4685534591197,2320.448113207547,2716.7715287856813,2704.7096032897916,3009.1115142718913,1325.166303821964,0.0,0.0,2048.0,2017-09-02,PPH,2913870
20170902T112111_20170902T112431_T30UVU,1815.5160861151426,459.9194484760522,2022.327164973391,1346.8391388485732,1555.7809627479442,1382.74068698597,1325.1392114175135,1560.4251330430573,2320.3468795355584,2716.6649733913896,2704.6373971940006,3009.0263667150457,1324.4437590711177,0.0,0.0,2048.0,2017-09-02,PPH,2913870
20170907T112109_20170907T112106_T30TVT,6369.136066763424,434.5152394775036,3817.8355104015477,2697.210087082729,6270.369496855346,5950.935050798257,6309.435413642963,6242.9412191582005,6437.941340106433,6759.374455732946,6402.101112723753,6918.05696661829,2588.868408321238,0.0,0.0,1024.0,2017-09-07,PPH,2913870
20170907T112109_20170907T112106_T30UVU,6369.300798258345,434.5152394775036,3817.798016448959,2697.238026124819,6270.430938558298,5950.936381228835,6309.357885824869,6242.825229801644,6438.022375423318,6759.306240928882,6402.071238509916,6918.191461054671,2588.868408321238,0.0,0.0,1024.0,2017-09-07,PPH,2913870
20170909T110651_20170909T111217_T30TVT,6270.945573294632,94.17501209482339,3354.23923560716,2265.632801161102,5876.976294146106,5442.709724238028,5714.077527818095,5811.611514271892,5942.037977745526,6093.760764392839,5800.125544267052,6123.718916303822,3281.222423802613,0.0,0.0,1024.0,2017-09-09,PPH,2913870
20170909T110651_20170909T111217_T30UVU,6271.106434446057,94.1095791001451,3354.4096516690865,2265.3780841799708,5876.880382196419,5442.4864537977755,5713.85679729076,5811.697145621675,5942.285437832609,6093.364054184809,5800.033744557329,6123.18650217707,3280.86816642477,0.0,0.0,1024.0,2017-09-09,PPH,2913870
20170912T112111_20170912T112111_T30TVT,2156.061925495888,411.9652878567972,1900.0149975810355,1277.4858490566037,1864.8401064344462,1663.2779390420906,1557.842283502661,1794.6490082244793,2556.2739477503633,2918.4219883889705,2841.438558297049,3166.4326318335757,1332.9764150943395,0.0,0.0,2048.0,2017-09-12,PPH,2913870
20170912T112111_20170912T112111_T30UVU,2155.87893081761,412.12747943880015,1900.007740686986,1277.4521044992744,1864.8257135945814,1663.175858732463,1557.8595791001453,1794.711659409772,2556.2340348330913,2918.4322689888736,2841.486816642477,3166.3956216739234,1332.9764150943395,0.0,0.0,2048.0,2017-09-12,PPH,2913870
20170914T110639_20170914T111307_T30TVT,1406.3404692791485,15.79100145137881,911.4881470730528,448.9796806966618,1046.9646831156267,782.0016932752783,583.9684325108855,700.523222060958,1185.3120464441222,1420.6255442670533,1345.4523463957426,1553.991291727141,425.6617077890663,0.0,0.0,0.0,2017-09-14,PPH,2913870
20170914T110639_20170914T111307_T30UVU,1406.6220367682633,15.79100145137881,911.3665940977263,449.03688921141736,1046.8860667634253,782.1371552975328,583.8807450411224,700.5107643928397,1185.2232704402516,1420.5991775520076,1345.6941219158198,1554.0361635220127,424.84591194968544,0.0,0.0,0.0,2017-09-14,PPH,2913870
20170917T112059_20170917T112616_T30TVT,8523.517053701014,56.504354136429605,5535.128930817611,3559.890783744557,8663.80152394775,8359.270440251572,9111.991533623612,9226.253870343491,9417.243468795356,9694.769230769229,9449.600387034352,9888.582002902758,4360.362481857765,0.0,0.0,1024.0,2017-09-17,PPH,2913870
20170917T112059_20170917T112616_T30UVU,8523.22762457668,56.38388969521045,5534.68069666183,3559.4080793420417,8663.795718432513,8359.099056603773,9111.779148524434,9225.979559748426,9416.825229801643,9694.62312530237,9449.559506531206,9888.038582486697,4359.905176584422,0.0,0.0,1024.0,2017-09-17,PPH,2913870
20170919T110721_20170919T110917_T30TVT,1795.7793904208997,120.95670053217225,2027.3142235123369,1166.1410256410254,1445.8324866956943,1248.6047411707793,1058.3168843734882,1329.54366231253,2278.683841315916,2703.592525399128,2591.934446057088,3018.2025882922107,750.6239719400097,0.0,0.0,2048.0,2017-09-19,PPH,2913870
20170919T110721_20170919T110917_T30UVU,1795.9977019835512,120.95670053217225,2027.6920657958399,1165.6123609095307,1445.789429124335,1248.4637155297532,1058.6092162554428,1329.2354862119012,2278.3089017900334,2703.4182389937114,2591.8515965166916,3017.9453313981608,750.6827527818095,0.0,0.0,2048.0,2017-09-19,PPH,2913870
20170922T112111_20170922T112655_T30TVT,1503.393565553943,98.6751330430576,1997.4841557813265,1248.587566521529,1232.1549346879535,1080.3928398645378,936.2995887760038,1245.7970488630872,2231.235607160136,2685.234760522497,2647.649733913885,2975.311804547653,946.2275036284469,0.0,0.0,0.0,2017-09-22,PPH,2913870
20170922T112111_20170922T112655_T30UVU,1503.119980648283,98.6751330430576,1997.8311562651195,1248.6438074504113,1232.1274794388003,1080.196661828737,936.3560716013546,1245.8708272859221,2231.237542331882,2685.1064344460583,2647.5260038703436,2975.0813981615865,946.4798016448959,0.0,0.0,0.0,2017-09-22,PPH,2913870
20170924T110749_20170924T111106_T30TVT,8421.52128688921,454.3659893565554,2856.606071601355,1770.4396468311566,8217.348451862603,7672.597363328497,8083.921383647797,7809.873004354137,7989.618529269474,8474.701015965164,7831.101717464926,8593.938074504113,2842.6728350266085,0.0,0.0,1024.0,2017-09-24,PPH,2913870
20170924T110749_20170924T111106_T30UVU,8421.74213836478,454.3659893565554,2856.616594097726,1770.4396468311566,8217.37687469763,7672.524552491534,8083.92464925012,7809.871069182391,7989.578132559266,8474.646589259793,7831.216860183842,8593.933357522981,2842.6675133043054,0.0,0.0,1024.0,2017-09-24,PPH,2913870
20170927T112059_20170927T112058_T30TVT,5448.703434929852,421.19388001935175,2966.948959845187,1886.4880261248188,5191.051886792452,4867.298016448961,5083.5111272375425,4935.003628447024,5225.228592162554,5636.383526850509,5144.010280599905,5803.302854378327,1575.9858490566037,0.0,0.0,1024.0,2017-09-27,PPH,2913870
20170927T112059_20170927T112058_T30UVU,5448.717948717951,421.1904934687954,2966.9876632801165,1886.4620222544754,5191.062530237057,4867.317247218192,5083.55152394775,4935.047532656022,5225.243468795357,5636.529995162072,5143.979075955492,5803.302854378327,1575.787373004354,0.0,0.0,1024.0,2017-09-27,PPH,2913870
20170929T110841_20170929T111602_T30TVT,5573.107039187228,1654.4788340590233,2475.646589259797,2418.5570875665207,5343.507135945814,4946.237421383647,5108.222544750846,5187.884857281085,5421.609458151912,5619.9358974359,5445.834542815674,5686.649250120947,3615.9198113207553,0.0,0.0,1024.0,2017-09-29,PPH,2913870
20170929T110841_20170929T111602_T30UVU,5573.8490566037735,1654.4788340590233,2475.677431059507,2418.5570875665207,5343.547653604257,4946.268263183357,5108.230769230769,5187.8646589259815,5421.629535558782,5619.847847121435,5445.760764392838,5686.5722060957905,3615.9075955491053,0.0,0.0,1024.0,2017-09-29,PPH,2913870
20171002T112111_20171002T112230_T30TVT,3495.9992743105945,180.88243831640057,2822.07595549105,2191.556482825351,3329.359458151911,3005.7891872278665,2980.6823899371066,2931.963715529754,3290.0937348814728,3572.405902273826,3316.1323173681662,3717.5360425737786,1026.653725205612,0.0,0.0,1024.0,2017-10-02,PPH,2913870
20171002T112111_20171002T112230_T30UVU,3496.5507982583454,180.88243831640057,2822.0899854862128,2191.4917755200777,3329.411465892598,3005.7772133526855,2980.6702951136913,2932.0283018867935,3290.062409288826,3572.328979196903,3316.113570391872,3717.407837445573,1026.7500000000002,0.0,0.0,1024.0,2017-10-02,PPH,2913870
20171004T110859_20171004T110858_T30TVT,,,,,,,,,,,,,,0.0,0.0,0.0,2017-10-04,PPH,2913870
20171004T110859_20171004T110858_T30UVU,1317.2060957910014,16.031688437348812,1689.4790759554912,799.1468311562649,973.8382922109338,833.5315674891148,549.0575713594583,909.1848089017905,2167.851354620223,2656.0223754233193,2676.5377358490578,2999.7916061925503,989.9651669085631,0.0,0.0,0.0,2017-10-04,PPH,2913870
20171007T112059_20171007T112058_T30TVT,1494.6292936623129,11.759071117561689,2187.6226415094343,1327.4406144170296,1315.9569424286408,1202.8831640058054,988.1477987421383,1327.5120948234157,2492.7544750846637,3011.825955491051,2998.262578616352,3359.1003870343498,726.2157716497338,0.0,0.0,0.0,2017-10-07,PPH,2913870
20171007T112059_20171007T112058_T30UVU,1494.261973875182,11.759071117561689,2187.082970488632,1327.024794388002,1315.7520561199808,1202.7791485244313,987.9882680212869,1327.3051523947752,2492.51221577165,3012.248306724722,2997.8663522012575,3358.746008708273,726.4109820996613,0.0,0.0,0.0,2017-10-07,PPH,2913870
20171009T110951_20171009T111500_T30TVT,5153.881107885826,16.0104015481374,3649.180091920659,2372.405902273827,4861.909530720852,4526.739114658925,4707.358369617802,4674.7187953555895,5020.50084663764,5309.111877116595,4882.9143686502175,5470.527576197387,1299.920899854862,0.0,0.0,1024.0,2017-10-09,PPH,2913870
20171009T110951_20171009T111500_T30UVU,5155.9949201741665,16.0104015481374,3649.0247943880026,2372.213352685051,4861.954281567489,4526.877358490566,4707.431543299466,4674.564102564104,5020.41618287373,5309.115505563618,4882.863328495403,5470.482583454283,1299.458151910982,0.0,0.0,1024.0,2017-10-09,PPH,2913870
20171019T111051_20171019T111235_T30TVT,2749.066158684083,175.4577890662797,1145.7007740686988,991.5296323173683,2469.8805031446545,2174.370222544752,2087.268988872763,2199.0927672955972,2611.184083212385,2784.7820512820517,2701.5453555878075,2883.934325108854,1420.7456458635702,0.0,0.0,2048.0,2017-10-19,PPH,2913870
20171019T111051_20171019T111235_T30UVU,2749.542936623125,175.4577890662797,1145.6699322689892,991.5368892114178,2469.9060232220613,2174.427068214805,2087.3306724721824,2199.0980890179003,2611.181664247702,2784.750241896468,2701.4871794871783,2883.954644412192,1421.1722302854375,0.0,0.0,2048.0,2017-10-19,PPH,2913870
20171022T112121_20171022T112118_T30TVT,1503.2438316400583,13.068577648766324,1570.411707789066,678.9804063860668,1141.3263183357521,931.6412675374938,583.0927672955976,985.450895016933,2558.602201257862,3189.2093613933234,3093.2185534591185,3551.304547653604,781.4250120948234,0.0,0.0,0.0,2017-10-22,PPH,2913870
20171022T112121_20171022T112118_T30UVU,1502.4471456216738,13.068577648766324,1570.5602322206094,678.9908079342042,1141.3186985970003,931.4819787131108,583.1323173681666,985.48427672956,2558.950169327529,3189.4163038219644,3093.177068214804,3551.028664731495,782.5963957426225,0.0,0.0,0.0,2017-10-22,PPH,2913870
20171024T111109_20171024T111311_T30TVT,2684.9454523463965,310.9609337203677,2208.7784228350265,1813.7319787131107,2255.0875665215276,1975.1231253023707,1845.571843251088,1983.4824625060476,2549.6464683115637,2858.1330430575717,2666.3474842767296,3027.2323415578135,979.8350266086117,0.0,0.0,2048.0,2017-10-24,PPH,2913870
20171024T111109_20171024T111311_T30UVU,2684.0241896468315,310.9609337203677,2208.7143202709244,1813.8209966134493,2255.1712626995636,1975.112481857765,1845.4453313981614,1983.424649250121,2549.740807934205,2857.9700048379295,2666.3033381712626,3027.3422835026618,979.4939525882922,0.0,0.0,2048.0,2017-10-24,PPH,2913870
20171027T112139_20171027T112551_T30TVT,3142.756894049347,95.04813739719398,3022.116352201257,2609.290638606676,2862.21419932269,2561.7235123367195,2518.11175616836,2590.6608611514275,3088.4977019835515,3424.9720609579113,3213.9159409772633,3611.9817368166437,889.1923076923078,0.0,0.0,1024.0,2017-10-27,PPH,2913870
20171027T112139_20171027T112551_T30UVU,3144.214562167391,95.04813739719398,3022.2867682631827,2609.3552249637155,2862.21419932269,2561.807692307692,2518.18045476536,2590.8494194484774,3088.5611998064824,3425.335631349784,3214.161949685536,3612.3522012578615,889.1163522012579,0.0,0.0,1024.0,2017-10-27,PPH,2913870
20171029T111201_20171029T111156_T30TVT,6761.957668118047,24.218432510885343,4356.514997581034,2830.230769230769,6552.640058055153,6067.140299951619,6437.7385099177545,6489.1005079825845,6674.4154571843255,6885.998911465893,6557.59337203677,6979.928156748909,2680.747943880019,0.0,0.0,1024.0,2017-10-29,PPH,2913870
20171029T111201_20171029T111156_T30UVU,6762.825834542816,24.218432510885343,4356.51862602806,2830.324987905177,6552.582486695694,6067.272496371552,6437.750725689404,6488.924165457188,6674.550314465409,6885.603168843735,6557.67077890663,6979.58297048863,2680.7675374939517,0.0,0.0,1024.0,2017-10-29,PPH,2913870
20171101T112221_20171101T112217_T30TVT,2923.9208998548615,1111.757740686986,2089.0211659409774,1678.870585389454,2541.717343976778,2271.772617319787,2174.3577648766322,2473.8693759071107,3305.5142718916286,3656.2531446540884,3541.8606676342533,3862.95198355104,2258.9765360425736,0.0,0.0,1024.0,2017-11-01,PPH,2913870
20171101T112221_20171101T112217_T30UVU,2923.9146105466857,1111.7481857764878,2088.972423802613,1678.8089017900345,2541.7507256894055,2271.8178519593607,2174.3577648766322,2473.8491775520074,3305.3530478955,3656.3104741170773,3541.757498790518,3862.9886308659898,2258.976052249637,0.0,0.0,1024.0,2017-11-01,PPH,2913870
20171103T111209_20171103T111458_T30TVT,1997.3142235123366,171.2137155297533,1965.4036042573778,1272.2011369134011,1488.6221577164974,1221.5598693759064,969.082486695694,1304.5741412675375,2564.491896468312,3162.2054910498314,2867.7135945815194,3510.2880986937594,833.9918964683117,0.0,0.0,2048.0,2017-11-03,PPH,2913870
20171103T111209_20171103T111458_T30UVU,1996.5603531688444,171.2137155297533,1965.482583454282,1272.2664489598453,1488.5153604257378,1221.5445089501684,968.9915336236089,1304.708877600387,2564.3467585873245,3161.7439525882933,2867.4546444121916,3509.961780358007,833.9466618287377,0.0,0.0,2048.0,2017-11-03,PPH,2913870
20171106T112229_20171106T112232_T30TVT,1462.4598451862607,10.84760522496372,1442.475084663764,724.8336961780359,1096.027334300919,913.4569424286409,591.1440493468796,965.5162070633771,2361.826197387518,2974.5345911949676,2923.700532172231,3341.140662796324,724.7415336236091,0.0,0.0,0.0,2017-11-06,PPH,2913870
20171106T112229_20171106T112232_T30UVU,1462.4598451862607,10.84760522496372,1442.5064102564104,725.081519109821,1096.1188921141747,913.5518867924533,591.2005321722304,965.5908321238512,2362.1246976294146,2974.8345428156745,2924.2308901790025,3341.9346879535565,725.2694726656994,0.0,0.0,0.0,2017-11-06,PPH,2913870
20171108T111251_20171108T111250_T30TVT,1542.3134978229316,14.666908563134983,1465.7518142235124,658.517779390421,1117.6257861635222,898.8906627963235,557.4864537977745,966.1314707305273,2533.797774552491,3086.9124334784706,3022.833575229802,3423.395016932753,985.8826802128689,0.0,0.0,0.0,2017-11-08,PPH,2913870
20171108T111251_20171108T111250_T30UVU,1542.1295355587804,14.661586840832127,1465.8901790033863,658.5341074020322,1117.5637397194005,898.8935655539432,557.4700048379294,966.1162312530239,2533.247943880019,3086.8613933236566,3023.7393565553944,3422.309869375907,985.2186744073538,0.0,0.0,0.0,2017-11-08,PPH,2913870
20171111T112311_20171111T112534_T30TVT,6202.305515239478,49.16122399612968,4185.625060474117,2728.9095307208518,5994.735486211901,5583.181059506532,6012.304184808903,5873.455249153361,6171.425616835993,6577.158925979682,5878.861272375422,6802.290033865507,1505.716497339139,0.0,0.0,1024.0,2017-11-11,PPH,2913870
20171111T112311_20171111T112534_T30UVU,6203.205007256895,49.16122399612968,4185.478471214322,2728.947508466377,5994.788582486695,5583.1612239961305,6012.40832123851,5873.484034833091,6171.443759071118,6577.0475326560245,5878.839985486211,6802.116956942429,1505.8030962747948,0.0,0.0,1024.0,2017-11-11,PPH,2913870
20171113T111309_20171113T111303_T30TVT,1552.2727382680214,14.814102564102566,1501.983913884858,676.3678035800675,1144.2179487179487,925.9300919206581,566.4454523463957,949.3155539429122,2392.470972423803,2996.2069424286406,2963.1014755684564,3361.821480406387,957.9788340590229,0.0,0.0,0.0,2017-11-13,PPH,2913870
20171113T111309_20171113T111303_T30UVU,1552.2727382680214,14.814102564102566,1502.009675858733,676.5850266086115,1144.2738268021287,925.8998548621191,566.5397919690372,949.2192791485244,2391.4726656990815,2996.2264150943392,2963.4587566521527,3362.6254233188197,958.3473633284956,0.0,0.0,0.0,2017-11-13,PPH,2913870
20171116T112319_20171116T112715_T30TVT,4466.402878567973,219.50943396226413,3097.753386550557,2386.5452346395746,4342.497339138849,3897.1341315916793,4027.753144654089,4107.742501209484,4272.66993226899,4400.970609579102,4364.268626028061,4491.7342767295595,2426.786042573777,0.0,0.0,1024.0,2017-11-16,PPH,2913870
20171116T112319_20171116T112715_T30UVU,4465.876390904691,219.60522496371547,3097.7750362844704,2386.5434204160624,4342.506894049347,3897.12832607644,4027.7767295597505,4107.825834542816,4272.691098209966,4401.024068698598,4364.369738751814,4491.785437832607,2428.549467827769,0.0,0.0,1024.0,2017-11-16,PPH,2913870
20171118T111341_20171118T111633_T30TVT,1939.1301402999516,208.17307692307688,1532.8669569424287,827.7932994678281,1518.1127237542332,1253.7631833575233,965.135703918723,1321.5886550556365,2573.64525882922,3049.582607643928,2950.1538461538466,3385.7715287856795,943.3707063376876,0.0,0.0,2048.0,2017-11-18,PPH,2913870
20171118T111341_20171118T111633_T30UVU,1939.1301402999516,208.17307692307688,1532.817851959362,827.7672955974847,1518.076076439284,1253.7804789550073,965.135703918723,1321.6429608127723,2573.5099177551997,3049.509192065795,2950.4079583938083,3385.5864779874214,943.5864779874214,0.0,0.0,2048.0,2017-11-18,PPH,2913870
20171121T112351_20171121T112352_T30TVT,5723.017053701017,1242.7547169811323,3769.4044508950165,3469.804305757136,5553.930817610063,5088.759071117562,5399.8003144654085,5521.573778422836,5759.810474117079,5956.840832123851,5719.224117077892,6068.518505079826,3308.311320754716,0.0,0.0,1024.0,2017-11-21,PPH,2913870
20171121T112351_20171121T112352_T30UVU,5723.077164973392,1242.7556845670056,3769.3938074504113,3469.7836236090943,5553.807208514755,5088.730648282534,5399.877721335268,5521.564949201742,5759.859941944847,5956.870948234156,5719.195936139334,6068.4851233672,3308.083212385098,0.0,0.0,1024.0,2017-11-21,PPH,2913870
20171123T111349_20171123T111629_T30TVT,1741.906265118529,11.58768746976294,725.300314465409,378.7402031930334,1259.0414852443157,884.7173439767785,578.8581277213352,714.3817126269959,1307.4365021770682,1563.0436623125302,1486.4453313981617,1682.0290275761972,383.5616835994194,0.0,0.0,0.0,2017-11-23,PPH,2913870
20171123T111349_20171123T111629_T30UVU,1742.3869134010642,11.58768746976294,725.3740928882439,378.71480406386064,1259.0418480890182,884.6730769230774,578.8403483309143,714.3023705853896,1307.331398161587,1562.4860909530726,1486.3066037735853,1682.0566037735848,383.8779632317368,0.0,0.0,0.0,2017-11-23,PPH,2913870
20171126T112359_20171126T112518_T30TVT,3279.4871794871806,613.1745283018868,1896.732704402516,1574.2308901790034,2989.5516448959847,2706.126753749395,2666.1937590711173,2941.2936623125297,3670.7431059506534,4025.774189646831,3932.2756410256416,4268.8433720367675,2225.080551523948,0.0,0.0,1024.0,2017-11-26,PPH,2913870
20171126T112359_20171126T112518_T30UVU,3279.5834542815687,613.1745283018868,1896.7379051765847,1574.2717706821484,2989.6070391872277,2706.1879535558774,2666.2543541364294,2941.3609095307206,3670.9748427672957,4025.9032414126755,3932.3397435897446,4268.839985486212,2225.080551523948,0.0,0.0,1024.0,2017-11-26,PPH,2913870
20171128T111411_20171128T111412_T30TVT,1708.351717464925,17.484639574262218,1467.480769230769,702.3597000483795,1260.0339864537975,990.4880261248186,680.5408805031446,1073.8815916787614,2423.245403967102,2947.5478955007256,2879.406990807935,3314.600991775521,856.2891872278667,0.0,0.0,0.0,2017-11-28,PPH,2913870
20171128T111411_20171128T111412_T30UVU,1708.372883405902,17.484639574262218,1467.3893323657474,702.4125544267055,1260.0772859216254,990.5951862602806,680.4830672472182,1073.8681664247702,2422.0856313497834,2947.9356555394284,2879.393565553944,3313.871311078858,856.6595307208518,0.0,0.0,0.0,2017-11-28,PPH,2913870
20171201T112431_20171201T112642_T30TVT,1565.4108611514266,17.487058538945337,1428.6358248669567,682.712022254475,1189.63679245283,911.683236574746,619.1848089017901,1023.1996855345913,2299.6573536526375,2783.930575713594,2799.8067247218196,3120.3818335752308,1058.8365989356553,0.0,0.0,0.0,2017-12-01,PPH,2913870
20171201T112431_20171201T112642_T30UVU,1565.3904208998545,17.487058538945337,1428.80007256894,682.6428398645377,1189.5751088534105,911.5988147073053,619.2242380261248,1023.0643444605711,2299.6793662312534,2783.596758587325,2799.917755200775,3120.484155781325,1059.1875907111755,0.0,0.0,0.0,2017-12-01,PPH,2913870
20171206T112429_20171206T112430_T30TVT,4683.011006289308,68.326076439284,3218.1598935655543,2544.969521044993,4495.798379293662,3898.3430091920663,3958.446540880503,4009.1407837445568,4107.8144654088055,4194.911707789068,4237.357281083697,4220.1128447024685,2208.113933236575,0.0,0.0,1024.0,2017-12-06,PPH,2913870
20171206T112429_20171206T112430_T30UVU,4684.135703918722,68.326076439284,3217.8339380745047,2545.0597484276736,4495.795476536044,3898.2140783744567,3958.3381712626992,4009.2682631833586,4107.835147556846,4194.624939525884,4237.316884373488,4219.738147073054,2208.6375181422354,0.0,0.0,1024.0,2017-12-06,PPH,2913870
20171208T111441_20171208T111549_T30TVT,2645.3386550556365,147.41920657958386,2880.20778906628,2067.7908805031457,2302.2064586357037,1986.3118045476533,1892.0358006773104,2311.0332607643927,3412.2628205128203,3874.4973391388494,3860.269593613935,4243.837203676827,1826.7075471698108,0.0,0.0,0.0,2017-12-08,PPH,2913870
20171208T111441_20171208T111549_T30UVU,2645.355466860184,147.32341557813248,2880.157232704403,2067.7231494920184,2302.292573778423,1986.3405902273823,1891.977503628447,2311.052491533623,3412.153241412676,3873.9394049346874,3860.297169811322,4243.456458635705,1827.1790033865504,0.0,0.0,0.0,2017-12-08,PPH,2913870
20171211T112451_20171211T112447_T30TVT,3949.1508224479926,23.906748911465897,3180.186985970005,2219.741170778907,3486.240928882438,3165.9608127721335,3421.1919448476056,3645.4571843251088,4226.9189646831155,4577.311562651184,4070.753507498791,4815.040275761973,1435.104620222545,0.0,0.0,0.0,2017-12-11,PPH,2913870
20171211T112451_20171211T112447_T30UVU,3950.287252056121,23.906748911465897,3179.8398645379784,2219.6820270924045,3486.490807934204,3166.018505079826,3421.3005563618767,3645.1736816642474,4226.555394291244,4577.098814707306,4070.930333817127,4814.789308176102,1435.7298016448965,0.0,0.0,0.0,2017-12-11,PPH,2913870
20171213T111439_20171213T111601_T30TVT,7135.340227382681,1649.5550314465406,2355.1424770198364,2045.0832123850992,6856.674770198355,6225.796444121915,6627.26717464925,6673.821238509919,6778.012578616352,6967.7978955007275,6639.1026850508,7020.665578132558,4005.7620948234157,0.0,0.0,1024.0,2017-12-13,PPH,2913870
20171213T111439_20171213T111601_T30UVU,7135.32535074988,1649.5550314465406,2355.0807934204167,2045.0505563618772,6856.54656507015,6225.810474117077,6627.229559748427,6673.815432994678,6777.973633284955,6967.732462506048,6639.065674891147,7020.706942428638,4005.7620948234157,0.0,0.0,1024.0,2017-12-13,PPH,2913870
20171216T112449_20171216T112445_T30TVT,2068.3535316884377,15.521286889211414,2162.675979680697,1486.175374939526,1668.3278906627963,1439.8765118529273,1251.9050556361879,1688.065674891146,3084.228834059022,3707.146589259797,3653.3222060957905,4152.467223028544,1214.561804547654,0.0,0.0,0.0,2017-12-16,PPH,2913870
20171216T112449_20171216T112445_T30UVU,2067.849177552008,15.521286889211414,2162.73427672956,1486.4962506047414,1668.348814707305,1439.93916303822,1251.8492985002422,1687.9752056119978,3084.806119980648,3707.7532656023222,3653.798258345427,4152.110425737786,1214.1837203676828,0.0,0.0,0.0,2017-12-16,PPH,2913870
20171218T111451_20171218T111449_T30TVT,1913.0749879051766,48.392235123367186,570.050435413643,340.01548137397197,1393.4808901790038,968.472665699081,658.861030478955,733.3605466860183,1170.9400096758588,1315.2952346395741,1232.2645137880993,1376.8745766811805,389.0407595549106,0.0,0.0,0.0,2017-12-18,PPH,2913870
20171218T111451_20171218T111449_T30UVU,1912.6123609095312,48.392235123367186,570.0315674891147,339.7832607643928,1393.4885099177557,968.5120948234157,658.8644170295114,733.35099177552,1170.6659409772617,1315.2597968069665,1232.2847121432033,1377.1406627963233,388.9077164973393,0.0,0.0,0.0,2017-12-18,PPH,2913870
20171221T112501_20171221T112455_T30TVT,5235.224600870827,383.5238268021288,2473.669448476053,2028.146589259797,4877.876753749398,4280.7011369134025,4490.192912433479,4494.798379293663,4664.047290759556,4838.961175616837,4482.800798258347,4909.137155297533,2059.4808901790034,0.0,0.0,1024.0,2017-12-21,PPH,2913870
20171221T112501_20171221T112455_T30UVU,5235.190372520563,383.5238268021288,2473.702225447509,2028.1774310595067,4877.912433478473,4280.7011369134025,4490.2237542331895,4494.817731011128,4664.182510885342,4838.850870827286,4482.7660861151435,4909.229075955491,2059.4808901790034,0.0,0.0,1024.0,2017-12-21,PPH,2913870
20171223T111449_20171223T111445_T30TVT,4341.967464925011,17.363086598935652,3325.583091436865,2241.820754716981,4081.7317368166423,3594.9495645863576,3724.2721335268507,3762.589743589744,4088.498427672955,4342.266932752784,4129.442791485243,4503.935292694727,1089.5223754233186,0.0,0.0,1024.0,2017-12-23,PPH,2913870
20171223T111449_20171223T111445_T30UVU,4341.470367682632,17.267295597484274,3325.493831640057,2241.793904208999,4081.784712143202,3594.96419932269,3724.2868892114184,3762.6966618287374,4088.5614417029515,4342.216134494437,4129.229317851959,4503.811562651185,1089.5780116110302,0.0,0.0,1024.0,2017-12-23,PPH,2913870
20171226T112449_20171226T112448_T30TVT,5628.349903241413,1142.7155297532659,1360.4771407837447,1519.1070391872274,5540.18480890179,4829.217464925013,5036.581761006289,5102.674286405419,5160.643081761007,5230.55152394775,5275.020440251572,5264.923318819545,3461.64404934688,0.0,0.0,1024.0,2017-12-26,PPH,2913870
20171226T112449_20171226T112448_T30UVU,5628.34458151911,1142.6192549588782,1360.4810111272377,1519.0761973875178,5540.209482341558,4829.2695936139335,5036.615384615384,5102.6781567489115,5160.702225447509,5230.648403483308,5274.901548137397,5264.95512820513,3461.6306240928884,0.0,0.0,1024.0,2017-12-26,PPH,2913870
20171228T111451_20171228T111528_T30TVT,4998.06930333817,923.3750604741172,2709.274431543301,2220.857160135461,4720.276608611513,4205.304910498306,4446.462868892115,4616.400822447992,4839.951015965166,4967.896226415096,4838.736211901307,5021.849298500242,3141.503870343494,0.0,0.0,1024.0,2017-12-28,PPH,2913870
20171228T111451_20171228T111528_T30UVU,4997.770561199808,923.3697387518143,2709.310353168845,2220.888485728108,4720.262699564586,4205.359820996613,4446.436381228836,4616.436985970005,4840.031567489113,4967.94170295114,4838.7530237058545,5021.870585389455,3140.237300435414,0.0,0.0,1024.0,2017-12-28,PPH,2913870


==> images/example/3685593.csv <==
,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,QA10,QA20,QA60,doa,label,id
20170102T111442_20170102T111441_T30UWU,5054.93721565059,35.663980241778255,3497.6344728974395,2528.8615624593785,4677.919407253348,4073.656830885221,4339.414402703758,4379.322890939816,4590.577668009878,4800.057454829064,4443.17041466268,4913.642142207203,1657.4420902118811,0.0,0.0,1024.0,2017-01-02,PTR,3685593
20170112T111421_20170112T111418_T30UWU,5976.966982971533,848.8243858052774,2082.936175744183,2151.10243078123,5782.477707006369,5107.187833095021,5483.516833484989,5652.949304562591,5853.250487456128,6019.1107500325,5753.195502404784,6087.108280254778,3530.593266606006,0.0,0.0,1024.0,2017-01-12,PTR,3685593
20170201T111301_20170201T111255_T30UWU,5644.0452359287665,21.97062264396205,2734.826465618095,1884.1319381255685,5210.965033147018,4524.841154296113,4718.610555050045,4656.603015728584,4757.302092811648,4922.7656310932025,4508.392174704277,4965.742103210711,1450.317431431171,0.0,0.0,1024.0,2017-02-01,PTR,3685593
20170211T111201_20170211T111640_T30UWU,5894.818146366826,126.4631483166515,3782.057324840765,2666.9093981541655,5592.535031847135,4888.821916027558,5297.159495645393,5546.647861692449,5707.619914207721,5838.866242038217,5760.76784089432,5910.226049655531,3628.9192772650463,0.0,0.0,1024.0,2017-02-11,PTR,3685593
20170221T111051_20170221T111235_T30UWU,5346.466138047577,51.57428831405174,2555.531132198102,1422.7681008709217,4940.80852723255,4323.929806317432,4472.487846093852,4483.306772390486,4658.308852203303,4834.421292083714,4505.149096581308,4882.501494865462,1544.2164305212539,0.0,0.0,1024.0,2017-02-21,PTR,3685593
20170303T110941_20170303T111724_T30UWU,2641.183803457689,687.4446899779022,2174.6912777849993,1544.7480826725596,2292.1498765111137,2085.6936175744186,1961.4653581177695,2325.863902248798,3533.1800337969594,4031.0484856362928,3886.3830755232034,4304.135317821397,1823.586247237749,0.0,0.0,2048.0,2017-03-03,PTR,3685593
20170313T110831_20170313T111212_T30UWU,1153.4011438970495,12.964903158715721,1444.776290133888,586.4840764331211,844.4123228909398,735.2862342389185,392.58234758871714,813.2338489535945,2958.4894059534645,3876.281944624985,3781.801377875991,4188.394254517094,1207.508124268816,0.0,0.0,0.0,2017-03-13,PTR,3685593
20170323T110721_20170323T111323_T30UWU,6498.515013648772,174.93448589626936,3681.6417522422985,2472.2335889769925,6414.988041076303,5793.4185623293915,6182.02300792929,6292.547510724037,6527.489015988562,6756.284674379305,6630.936305732486,6821.128168464838,3090.143897049265,0.0,0.0,1024.0,2017-03-23,PTR,3685593
20170402T110651_20170402T110647_T30UWU,3507.7703106720396,44.20980111789938,3353.374496295335,2544.1024307812304,3542.6017158455747,3231.5280124788774,3275.4263616274534,3487.4531392174713,4270.198882100612,4685.720135187835,4674.746522812948,4833.080982711556,1937.3790458858703,0.0,0.0,1024.0,2017-04-02,PTR,3685593
20170412T110621_20170412T111708_T30UWU,1190.1062004419607,14.809827115559603,2011.144027037567,988.7092161705448,938.2382685558301,958.6126348628624,679.8537631613156,1269.3239308462244,2850.1267385935275,3479.672169504745,3488.810867021969,3948.656310932017,1237.3096321331088,0.0,0.0,0.0,2017-04-12,PTR,3685593
20170422T110651_20170422T111300_T30UWU,1364.4513193812556,55.05628493435592,1757.7987781099703,1044.6676199142078,1078.3280904718576,1022.8415442610167,830.1769140777334,1240.1639152476278,2397.0670739633442,2872.6100350968422,2764.7157155855975,3149.8898999090097,1107.1176394124525,0.0,0.0,0.0,2017-04-22,PTR,3685593
20170502T110621_20170502T110937_T30UWU,8191.681268685818,280.10386065254136,5293.7054465098145,3845.1095801377883,8349.9751722345,7952.663330300274,8648.628493435592,8916.968672819447,9254.920577148056,9554.826335629794,9432.920967112961,9642.35551800338,5299.639282464579,0.0,0.0,1024.0,2017-05-02,PTR,3685593
20170512T110651_20170512T111302_T30UWU,5997.055894969455,67.53347198752114,5421.079552840246,4470.952684258416,5556.406083452488,5373.265046145847,5797.164565189136,6020.24918757312,6633.090211880932,7066.878720915118,6639.064474197324,7242.500064994151,3251.812816846485,0.0,0.0,1024.0,2017-05-12,PTR,3685593
20170522T110621_20170522T110912_T30UWU,1274.3274405303528,54.19303262706356,2042.2352788249057,1075.3000129988302,967.5755881970623,1000.8119069283766,693.7509424151829,1249.2979331860136,3411.80735733784,4404.073183413494,4247.813076823086,4750.651371376575,1160.1485766281035,0.0,0.0,0.0,2017-05-22,PTR,3685593
20170601T110651_20170601T111225_T30UWU,1205.5770180683742,17.541141297283254,699.9482646561811,358.0581047705707,865.4676979071886,697.3360197582217,438.631353178214,612.2818146366827,1433.833225009749,1837.9023787859098,1647.5927466528017,1919.3980241778245,413.1072403483687,0.0,0.0,0.0,2017-06-01,PTR,3685593
20170611T110621_20170611T111012_T30UWU,6039.602755751983,21.49642532172105,5446.99753022228,4040.8850903418697,5943.158455738983,5567.1411672949425,5769.215910568051,5724.356817886393,6268.462758351748,6757.772390484857,6328.63694267516,6967.417132458078,1782.6318731314184,0.0,0.0,1024.0,2017-06-11,PTR,3685593
20170621T110651_20170621T111222_T30UWU,1199.9810217080467,10.860262576368127,2387.0591446769795,1158.3850253477187,964.7140257376836,966.2939035486808,737.8156765891069,1207.523072923437,2856.9859612634864,3580.61835434811,3505.2668659820624,3988.55063044326,1042.1117899389058,0.0,0.0,0.0,2017-06-21,PTR,3685593
20170701T111051_20170701T111048_T30UWU,8073.035876771092,22.012608865202136,6292.080982711555,4562.846873781361,7900.143247107762,7545.147926686597,8030.439360457562,7922.290783829453,8243.30989210971,8689.360847523723,8026.943715065644,8894.840374366308,2174.218640322372,0.0,0.0,1024.0,2017-07-01,PTR,3685593
20170706T110619_20170706T110942_T30UWU,1250.0894319511244,12.32159105680489,2342.3353698167166,1130.5090341869236,1008.5796178343951,949.4038736513712,735.3578577927985,1083.5026647601717,2433.7378135967774,3155.8600025997657,3038.240088392044,3546.9363057324854,618.1524762771353,0.0,0.0,0.0,2017-07-06,PTR,3685593
20170711T110651_20170711T111223_T30UWU,7506.090081892629,40.40023397894192,5323.297803197716,3809.0583647471726,7408.251657350836,7011.801377875992,7374.324060834526,7315.002989730924,7638.393994540493,8043.912127908489,7561.735473807359,8215.113999740024,2804.2246197842205,0.0,0.0,1024.0,2017-07-11,PTR,3685593
20170716T110649_20170716T111603_T30UWU,6433.64318211361,21.62290393864552,5377.197712205901,3556.665020148186,6319.916157545821,5992.130638242558,6326.428831405175,6137.302612764854,6538.52216300533,7143.520083192514,6573.59027687508,7382.362537371638,1365.5725984661376,0.0,0.0,1024.0,2017-07-16,PTR,3685593
20170721T110621_20170721T110758_T30UWU,8290.47783699467,25.79669829715326,4745.720655141039,2960.1090601845845,8113.579877810998,7663.805797478228,8147.22942935136,8189.581177694009,8395.617444430001,8724.475757181855,8260.48602625764,8860.783959443652,3483.2636162745357,0.0,0.0,1024.0,2017-07-21,PTR,3685593
20170726T110619_20170726T110854_T30UWU,6320.662680358766,121.77408033277005,4325.332250097491,3037.5342519173273,6155.597556219944,5762.448459638634,6024.973872351487,5657.576108150268,6070.587807097361,6728.297023267907,6007.345118939297,6929.132198102171,1262.968152866242,0.0,0.0,1024.0,2017-07-26,PTR,3685593
20170726T110619_20170726T111744_T30UWU,6320.6316131548165,121.94540491355778,4325.279084882361,3037.847263746263,6155.752112309895,5762.422461978423,6024.906538411544,5657.441310282077,6070.8388145066965,6728.269075783181,6007.115559599639,6929.170804627585,1263.4283114519696,0.0,0.0,1024.0,2017-07-26,PTR,3685593
20170731T110651_20170731T111220_T30UWU,1341.7900688937996,30.176004159625645,2201.1747042766156,1007.227349538542,1032.0037696607308,991.8694917457433,707.212660860523,1168.9186273235414,3000.292083712466,3783.5657090861823,3800.548810607046,4132.492655660992,1012.4210321071106,0.0,0.0,0.0,2017-07-31,PTR,3685593
20170805T110649_20170805T111706_T30UWU,1245.188093071624,14.919407253347204,2028.8767710906018,876.4514493695568,949.3279604835565,876.9949304562588,540.8537631613154,982.4803067723906,2856.915637592617,3705.71116599506,3662.5607695307417,4085.3033926946578,1204.8714415702589,0.0,0.0,0.0,2017-08-05,PTR,3685593
20170815T110619_20170815T110935_T30UWU,2874.307422331991,269.33056024957756,2378.428181463669,1812.7816196542315,2563.421812036917,2307.893279604836,2231.9777720005204,2331.464578187963,3155.014038736514,3732.235668789809,3517.1799038086583,3943.141037306643,1106.0051995320425,0.0,0.0,1024.0,2017-08-15,PTR,3685593
20170820T110651_20170820T111220_T30UWU,1866.9646431821143,14.164695177434036,2844.06291433771,1633.4891459768623,1817.281164695178,1731.7266346028855,1524.7562719355258,1891.3279604835568,3485.6173144417007,4342.412322890941,4177.976212140908,4735.793968542834,1039.1071103600677,0.0,0.0,0.0,2017-08-20,PTR,3685593
20170825T110649_20170825T111247_T30UWU,2227.5645391914727,49.72988431041207,2458.2824645781884,1439.704146626804,1982.4816066554013,1774.3605875471208,1634.6457818796316,1762.7645911867933,2652.392044715976,3291.5532302092824,3177.137657610815,3583.5888470037703,723.8159365657091,0.0,0.0,0.0,2017-08-25,PTR,3685593
20170830T110621_20170830T110910_T30UWU,9570.179253867153,273.7603015728585,4373.241778239961,3002.8676719095292,9520.917587417134,8968.874951254387,9454.876511114002,9537.171454569094,9618.023397894192,9856.116989470946,9566.958273755363,9878.013648771615,5371.097101260887,0.0,0.0,1024.0,2017-08-30,PTR,3685593
20170909T110651_20170909T111217_T30UWU,1254.3999740023396,15.981671649551544,1810.0090991810735,811.9976602105812,962.1429871311582,892.0016898479139,595.7916287534122,1061.0792928636426,2529.054595086443,3060.837384635382,3018.3241908228256,3411.8645521903036,949.5738983491486,0.0,0.0,0.0,2017-09-09,PTR,3685593
20170914T110639_20170914T111307_T30UWU,3490.057194852464,41.03288704016638,2837.4073833355005,2112.817106460419,2952.5850773430393,2805.3789158975696,2940.4285714285716,3135.865722085012,3735.2781749642545,4135.3399194072545,3746.8979591836737,4363.426491615755,1696.8688418042373,0.0,0.0,1024.0,2017-09-14,PTR,3685593
20170919T110721_20170919T110917_T30UWU,1395.763681268686,24.358897699207073,2218.9405953464193,992.5893669569739,1095.8704016638505,1051.5663590276877,669.0337969582739,1259.4137527622515,3212.1406473417396,3898.550760431562,3821.827635512804,4305.190432861043,1111.62342389185,0.0,0.0,0.0,2017-09-19,PTR,3685593
20170924T110749_20170924T111106_T30UWU,3471.7765501104896,271.1533861952425,3491.416352528273,2636.8593526582613,3404.305342519174,3130.674769270766,3136.705576498115,3236.914987651112,4017.2585467307954,4518.9841414272705,4306.08891199792,4771.839464448199,1292.916547510724,0.0,0.0,1024.0,2017-09-24,PTR,3685593
20170929T110841_20170929T111602_T30UWU,6144.578577927989,86.77733004029638,5512.618094371508,4004.1279084882367,6098.403873651372,5878.04809567139,6202.073703366697,6376.748732614065,7152.28870401664,7682.613804757572,7231.127128558429,7968.033666969975,2489.7133757961788,0.0,0.0,1024.0,2017-09-29,PTR,3685593
20171004T110859_20171004T110858_T30UWU,1571.8731314181725,28.437150656440927,2526.0495255427013,1637.6338229559342,1294.6925776680098,1269.8749512543873,1071.3661770440663,1507.5668789808915,3211.5220330170296,3874.2666060054603,3823.224879760821,4192.188743013129,1231.5399714025739,0.0,0.0,0.0,2017-10-04,PTR,3685593
20171009T110951_20171009T111500_T30UWU,2795.509554140128,14.10347068763812,2624.539841414273,1990.4502794748478,2444.40985311322,2227.2846743793066,2102.6893279604838,2309.5427011568963,3248.209411152996,3674.7410633043028,3380.36669699727,3888.2867541921223,747.493695567399,0.0,0.0,1024.0,2017-10-09,PTR,3685593
20171019T111051_20171019T111235_T30UWU,4992.398024177824,1393.7947484726376,3466.8961393474583,2974.160925516704,4774.123358897701,4388.733653971142,4490.345248927597,4618.197582217602,5060.001689847914,5332.3898349148585,5108.453009229168,5458.974912257897,2760.688678018979,0.0,0.0,1024.0,2017-10-19,PTR,3685593
20171024T111109_20171024T111311_T30UWU,6801.669959703629,562.0877421032108,4623.840244378006,3172.3344598986087,6711.576758091772,6262.460288574029,6645.9935005849475,6443.567398934099,6691.0935915767595,7113.75926166645,6601.099311062005,7263.163785259327,1945.9248667619913,0.0,0.0,1024.0,2017-10-24,PTR,3685593
20171029T111201_20171029T111156_T30UWU,7903.812946834784,35.75328220460159,4877.6542311192,2953.7019368256856,7804.92343689068,7369.936825685691,7943.448459638635,7914.535551800341,8166.436630703238,8497.305342519174,7895.169374756274,8643.842584167427,2611.0292473677378,0.0,0.0,1024.0,2017-10-29,PTR,3685593
20171103T111209_20171103T111458_T30UWU,4597.744572988431,1132.1975822176003,3052.6314831665145,2788.7372936435722,4029.8583127518536,3804.594826465618,4027.2590666839988,4263.678278954895,4881.989470947615,5217.542961133498,4798.386585207332,5399.460548550631,2989.2098011178996,0.0,0.0,1024.0,2017-11-03,PTR,3685593
20171108T111251_20171108T111250_T30UWU,7598.430261276486,57.38190562849345,4506.794228519433,3451.4519693227608,7594.9561939425475,7203.2842844144025,8012.170414662681,8286.180293773561,8568.762771350579,8834.111659950604,8441.162485376319,8978.49590536852,4437.998050175484,0.0,0.0,1024.0,2017-11-08,PTR,3685593
20171113T111309_20171113T111303_T30UWU,1460.7450929416352,15.736773690367876,1892.3846353828162,890.6828285454309,1125.220590146887,1031.0987911088005,648.8561029507345,1224.3239308462241,3128.835044845964,3791.2452879240877,3780.0778629923307,4228.806447419732,1127.3370596646305,0.0,0.0,0.0,2017-11-13,PTR,3685593
20171118T111341_20171118T111633_T30UWU,4433.776160145588,1029.15923566879,4175.33822955934,3615.250227479528,4241.650981411674,3937.891589756922,4151.022227999481,4365.115949564541,5054.994930456261,5428.197322240998,5119.340569348759,5660.171454569089,2180.7275445209934,0.0,0.0,1024.0,2017-11-18,PTR,3685593
20171123T111349_20171123T111629_T30UWU,7934.442350188484,62.76836084752372,5910.059404653582,3827.210581047706,7995.110230079294,7735.00987911088,8715.975172234497,8896.48550630443,9348.356817886393,9808.196412322894,9344.842584167427,10189.793058624726,4146.352398284155,0.0,0.0,1024.0,2017-11-23,PTR,3685593
20171128T111411_20171128T111412_T30UWU,4663.7350838424545,115.26114649681533,3141.830365267126,1962.3575978161964,4399.6279734823875,4012.7430131288197,4308.757051865334,4639.51709346159,5194.392694657481,5470.179643832054,5224.5489405953485,5642.369686728196,2925.8527232549077,0.0,0.0,1024.0,2017-11-28,PTR,3685593
20171208T111441_20171208T111549_T30UWU,1658.6141947224753,19.0107890289874,1444.916547510724,707.5714285714287,1274.8996490315874,1044.7860392564671,787.3760561549461,1255.7817496425323,2253.6703496685304,2608.7397634212916,2612.6937475627196,2980.933965943065,1029.5243728064477,0.0,0.0,0.0,2017-12-08,PTR,3685593
20171213T111439_20171213T111601_T30UWU,5297.223189912909,714.5144936955675,3025.1389574938257,2176.0522552970233,4891.100480956712,4361.872221500066,4590.281944624984,4598.091121799039,4788.281944624985,5002.796438320552,4646.777979981803,5096.810607045368,2232.8671519563245,0.0,0.0,1024.0,2017-12-13,PTR,3685593
20171218T111451_20171218T111449_T30UWU,2072.7288444040037,341.32627063564286,1862.0673339399457,1063.1480566748994,1700.4622383985447,1481.2438580527755,1243.4027037566623,1731.7749902508776,2909.7722604965556,3344.4767970882626,3257.0025997660227,3692.90354868062,1301.6863382295596,0.0,0.0,2048.0,2017-12-18,PTR,3685593
20171223T111449_20171223T111445_T30UWU,3410.6473417392444,15.752112309892112,2361.325620694138,1424.5139737423633,3082.210061094503,2689.5463408293263,2705.0816326530608,2840.7652411282993,3404.6421422072017,3705.3652671259592,3481.059014688679,3882.368646821786,1007.5111139997401,0.0,0.0,1024.0,2017-12-23,PTR,3685593
20171228T111451_20171228T111528_T30UWU,1606.5536201741847,14.804627583517485,1444.5462108410247,668.756271935526,1212.1749642532172,1005.8008579227869,704.5406213440792,1213.5048745612896,2556.587157155857,3020.1878330950212,2975.984531392175,3397.666839984402,971.6331730144287,0.0,0.0,0.0,2017-12-28,PTR,3685593


==> images/example/3685593_l2A.csv <==
Tile,doa,id,code_cultu,B2,B3,B4,B5,B6,B7,B8,B8A,B11,B12,CLD,EDG,SAT
T30UWU,2017-02-11,3685593,PTR,5733.335793357934,5363.69741697417,5553.9815498154985,5687.671586715867,5800.571955719557,5841.90036900369,5811.8007380073805,5890.439114391144,3908.228782287823,2819.369003690037,1.0,0.0,0.0
T30UWU,2017-03-13,3685593,PTR,193.36162361623616,408.2619926199262,176.44649446494466,685.9741697416974,3034.9557195571956,3900.2066420664205,3994.1549815498156,4189.011070110701,1472.0959409594095,615.8929889298893,0.0,0.0,0.0
T30UWU,2017-04-02,3685593,PTR,3193.6457564575644,3101.457564575646,3047.608856088561,3257.8339483394834,4110.383763837638,4451.077490774907,4652.546125461255,4572.350553505535,3359.8856088560888,2626.2730627306273,1.0,0.0,0.0
T30UWU,2017-04-12,3685593,PTR,287.9630996309963,647.7047970479705,435.7749077490775,1170.3948339483395,2898.287822878229,3445.1180811808117,3653.4354243542434,3925.878228782288,2059.9852398523985,1028.3321033210332,0.0,0.0,0.0
T30UWU,2017-04-22,3685593,PTR,318.1660516605166,567.239852398524,436.8265682656827,983.6125461254612,2183.380073800738,2578.9963099630995,2596.512915129151,2874.8929889298893,1674.6937269372693,1011.9483394833949,1.0,0.0,0.0
T30UWU,2017-05-22,3685593,PTR,331.7490774907749,673.8782287822878,417.54243542435427,1143.280442804428,3561.608856088561,4487.365313653137,4595.461254612546,4781.686346863468,2075.4944649446493,1121.280442804428,0.0,0.0,0.0
T30UWU,2017-06-01,3685593,PTR,9.14760147601476,50.87822878228782,21.649446494464943,123.88929889298893,939.9225092250922,1292.771217712177,1226.8560885608856,1363.738007380074,462.16974169741695,261.93357933579335,1.0,0.0,0.0
T30UWU,2017-06-21,3685593,PTR,415.929889298893,719.5461254612546,594.9557195571956,1160.0258302583027,2907.9446494464946,3529.571955719557,3640.2250922509224,3918.428044280443,2475.7380073800737,1260.2361623616237,0.0,0.0,0.0
T30UWU,2017-07-06,3685593,PTR,431.8081180811808,670.4686346863468,562.9667896678967,1020.4686346863468,2539.9040590405903,3089.476014760148,3167.6457564575644,3470.4132841328415,2421.3136531365312,1244.2029520295202,0.0,0.0,0.0
T30UWU,2017-07-31,3685593,PTR,265.0738007380074,566.9815498154982,340.67158671586714,987.5719557195572,3170.7380073800737,3846.029520295203,4097.007380073801,4156.992619926199,2239.5055350553507,1040.5276752767527,0.9040590405904059,0.0,0.0
T30UWU,2017-08-05,3685593,PTR,271.5313653136531,508.40221402214024,242.9409594095941,809.6051660516605,2987.361623616236,3721.2915129151293,3842.5350553505536,4090.5276752767527,2057.7343173431736,902.309963099631,0.0,0.0,0.0
T30UWU,2017-08-25,3685593,PTR,1133.1476014760149,2352.5055350553507,2984.6642066420663,3346.391143911439,2377.339483394834,1387.7121771217712,921.2177121771218,1005.9557195571956,2377.339483394834,1387.7121771217712,1.0,0.0,0.0
T30UWU,2017-09-09,3685593,PTR,910.5239852398524,2588.0221402214024,3042.579335793358,3389.0811808118083,1851.110701107011,838.6974169741698,245.61623616236162,508.6642066420664,1851.110701107011,838.6974169741698,0.4907749077490775,0.0,0.0
T30UWU,2017-09-14,3685593,PTR,2482.981549815498,3247.8450184501844,3613.830258302583,3895.660516605166,2787.5867158671585,2206.3062730627307,1615.380073800738,1941.9446494464944,2787.5867158671585,2206.3062730627307,1.0,0.0,0.0
T30UWU,2017-09-19,3685593,PTR,788.8892988929889,3305.476014760148,3950.660516605166,4362.656826568265,2193.5756457564576,955.9963099630996,1.6014760147601477,311.6125461254613,2193.5756457564576,955.9963099630996,0.0,0.0,0.0
T30UWU,2017-10-04,3685593,PTR,1470.4243542435424,3359.239852398524,3913.9557195571956,4216.261992619926,2619.180811808118,1750.4428044280444,759.1328413284133,1069.2140221402215,2619.180811808118,1750.4428044280444,1.0,0.0,0.0
T30UWU,2017-10-14,3685593,PTR,939.0036900369004,3479.6531365313654,4263.811808118081,4605.845018450184,2067.819188191882,987.2546125461255,320.20664206642067,614.690036900369,2067.819188191882,987.2546125461255,0.0,0.0,0.0
T30UWU,2017-11-08,3685593,PTR,9315.730627306273,9456.981549815499,9484.623616236162,9527.741697416974,4918.8154981549815,3798.7970479704795,8943.723247232472,8900.025830258302,4918.8154981549815,3798.7970479704795,1.0,0.0,0.0
T30UWU,2017-11-13,3685593,PTR,1111.4944649446495,3198.660516605166,3759.4538745387454,4153.261992619926,1942.280442804428,948.5129151291513,379.8228782287823,711.0922509225093,1942.280442804428,948.5129151291513,0.0,0.0,0.0
T30UWU,2017-11-28,3685593,PTR,5248.50553505535,5801.8007380073805,5956.730627306273,6085.907749077491,3370.3763837638376,2060.2619926199263,4864.760147601476,4885.8007380073805,3370.3763837638376,2060.2619926199263,1.0,0.0,0.0
T30UWU,2017-12-08,3685593,PTR,1103.4317343173432,2183.878228782288,2492.2730627306273,2871.837638376384,1475.1881918819188,739.3985239852399,360.1918819188192,608.1992619926199,1475.1881918819188,739.3985239852399,0.0,0.0,0.0
T30UWU,2017-12-18,3685593,PTR,1245.608856088561,2617.088560885609,3006.011070110701,3399.933579335793,1767.8413284132841,960.5608856088561,324.7638376383764,686.7749077490774,1767.8413284132841,960.5608856088561,1.0,0.0,0.0
T30UWU,2017-12-28,3685593,PTR,1075.3726937269373,2500.9483394833946,2876.992619926199,3225.309963099631,1471.19926199262,718.9446494464945,323.3690036900369,604.4649446494465,1471.19926199262,718.9446494464945,0.0,0.0,0.0


==> images/example/6053223.csv <==
,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,QA10,QA20,QA60,doa,label,id
20170102T111442_20170102T111441_T30TWT,5351.521885521885,22.855218855218855,3669.076599326599,2421.633838383838,5050.071548821548,4480.392255892256,4816.026094276094,4813.1052188552185,5023.765151515151,5274.63888888889,4894.4335016835,5420.895622895623,1221.4755892255891,0.0,0.0,1024.0,2017-01-02,PPH,6053223
20170112T111421_20170112T111418_T30TWT,5233.287878787879,1226.7609427609427,1733.3627946127945,1805.1127946127942,4951.484006734006,4345.605218855218,4517.513468013468,4605.080808080807,4725.4612794612785,4814.104377104377,4697.418350168349,4847.281986531986,3085.848484848485,0.0,0.0,1024.0,2017-01-12,PPH,6053223
20170201T111301_20170201T111255_T30TWT,8562.44696969697,27.485690235690228,5587.744949494949,3832.6986531986536,8093.78872053872,7671.301346801345,8570.655723905724,8789.0101010101,9114.70622895623,9540.724747474746,8616.01515151515,9805.797979797979,3832.760942760943,0.0,0.0,1024.0,2017-02-01,PPH,6053223
20170211T111201_20170211T111640_T30TWT,6493.425925925925,332.1430976430976,4087.837542087541,2806.2314814814813,6236.764309764309,5521.761784511784,6005.269360269361,6272.738215488215,6393.592592592591,6493.8552188552185,6472.183501683501,6550.934343434343,4485.186868686869,0.0,0.0,1024.0,2017-02-11,PPH,6053223
20170221T111051_20170221T111235_T30TWT,5002.554713804713,58.73905723905724,4289.080808080807,3172.4764309764305,4806.999158249158,4403.15909090909,4679.217171717171,4845.149831649832,5158.106060606059,5371.012626262626,5193.990740740741,5541.002525252525,2376.714646464646,0.0,0.0,1024.0,2017-02-21,PPH,6053223
20170303T110941_20170303T111724_T30TWT,5815.863636363635,727.1363636363636,5075.2718855218845,4330.094276094276,5518.031986531987,5200.930976430976,5605.707912457912,5749.977272727271,6242.7112794612785,6606.096801346801,6178.773569023568,6844.073232323232,2576.156565656565,0.0,0.0,1024.0,2017-03-03,PPH,6053223
20170313T110831_20170313T111212_T30TWT,1400.2702020202019,84.85269360269359,1385.0370370370372,733.313973063973,1104.6944444444443,929.3914141414139,763.7222222222221,1004.7264309764312,1698.428451178451,1988.0488215488215,2120.027777777778,2151.7853535353534,652.7710437710437,0.0,0.0,2048.0,2017-03-13,PPH,6053223
20170323T110721_20170323T111323_T30TWT,6055.1961279461275,700.1094276094276,3484.375420875421,2328.719696969697,6037.204545454546,5517.539562289561,5842.286195286195,6075.147306397306,6345.128787878788,6524.13047138047,6554.028619528619,6571.159090909091,4515.4764309764305,0.0,0.0,1024.0,2017-03-23,PPH,6053223
20170402T110651_20170402T110647_T30TWT,4337.155723905724,129.96380471380468,3834.867845117845,3049.501683501683,3928.684343434343,3693.332491582492,3870.9755892255894,4030.946127946128,4636.2112794612785,4909.333333333331,4902.797138047137,5079.397306397306,3024.997474747475,0.0,0.0,1024.0,2017-04-02,PPH,6053223
20170412T110621_20170412T111708_T30TWT,1233.0757575757573,12.0,2602.06734006734,1359.4132996632998,1005.2617845117845,956.043771043771,775.7314814814814,1206.3425925925924,2566.0151515151515,3170.164983164983,3154.2592592592587,3542.2861952861945,1144.98569023569,0.0,0.0,0.0,2017-04-12,PPH,6053223
20170422T110651_20170422T111300_T30TWT,1375.5126262626259,116.51430976430974,2527.2348484848485,1368.3897306397305,1152.7011784511785,1097.6599326599323,925.2289562289561,1369.2659932659933,2709.8518518518517,3285.123737373737,3327.4562289562286,3686.2037037037035,1423.128787878788,0.0,0.0,2048.0,2017-04-22,PPH,6053223
20170502T110621_20170502T110937_T30TWT,7507.531986531985,476.63383838383834,5310.678451178451,3989.8526936026938,7925.409090909091,7359.721380471381,7780.425925925925,7977.61111111111,8159.8779461279455,8272.09175084175,8635.319023569024,8233.242424242424,5275.994107744108,0.0,0.0,1024.0,2017-05-02,PPH,6053223
20170512T110651_20170512T111302_T30TWT,1476.0934343434342,35.52188552188552,2377.3956228956226,1199.5580808080806,1172.6237373737372,1109.1254208754208,881.5277777777777,1410.4326599326598,3041.0925925925926,3818.599326599326,3559.2811447811446,4380.801346801347,1015.8737373737372,0.0,0.0,0.0,2017-05-12,PPH,6053223
20170522T110621_20170522T110912_T30TWT,1237.4638047138046,33.8526936026936,2446.361111111111,1258.7542087542085,1012.2373737373737,984.4520202020201,767.6018518518518,1200.6675084175085,2670.7786195286194,3319.030303030303,3275.0008417508416,3762.5109427609427,910.2685185185185,0.0,0.0,0.0,2017-05-22,PPH,6053223
20170601T110651_20170601T111225_T30TWT,1286.53367003367,16.478114478114477,2530.4932659932656,1231.9806397306393,1033.8728956228956,974.7634680134679,714.2861952861952,1148.0892255892259,2776.1776094276092,3483.476430976431,3466.0319865319866,3984.4326599326596,983.3855218855217,0.0,0.0,0.0,2017-06-01,PPH,6053223
20170611T110621_20170611T111012_T30TWT,7714.234006734007,23.93013468013468,5502.391414141414,3843.1363636363635,7626.503367003366,7296.311447811447,7634.547979797981,7539.676767676768,7857.066498316498,8212.65404040404,7703.087542087541,8315.127946127946,2742.9890572390573,0.0,0.0,1024.0,2017-06-11,PPH,6053223
20170621T110651_20170621T111222_T30TWT,1324.1902356902356,12.705387205387204,3173.7373737373737,1769.9604377104374,1110.9621212121212,1078.1809764309764,1117.7087542087543,1447.0555555555554,2403.190235690235,2922.6119528619524,2963.459595959596,3407.5454545454545,847.3771043771043,0.0,0.0,0.0,2017-06-21,PPH,6053223
20170701T111051_20170701T111746_T30TWT,5637.304713804712,20.111111111111107,4786.912457912458,3299.522727272727,5412.63973063973,5133.386363636364,5348.583333333332,5382.912457912456,5848.85101010101,6200.398148148148,5925.893939393939,6364.8855218855215,1949.143939393939,0.0,0.0,1024.0,2017-07-01,PPH,6053223
20170706T110619_20170706T110942_T30TWT,3359.409090909091,137.70033670033666,4441.440235690236,3210.2592592592587,3648.4217171717173,3418.914983164983,3498.430976430976,3661.4503367003363,4341.291245791245,4708.2264309764305,4785.4385521885515,4855.731481481481,1739.2626262626263,0.0,0.0,1024.0,2017-07-06,PPH,6053223
20170711T110651_20170711T111223_T30TWT,5204.6355218855215,185.6279461279461,4106.495791245791,3041.962121212121,5019.591750841751,4773.720538720539,4899.909090909091,4912.362794612794,5543.930976430976,6015.645622895622,5742.478956228955,6264.161616161615,1980.1742424242427,0.0,0.0,1024.0,2017-07-11,PPH,6053223
20170716T110649_20170716T111603_T30TWT,1234.6262626262624,12.444444444444443,3015.3232323232323,1602.057239057239,1030.0959595959596,1001.3257575757575,907.2003367003367,1221.3880471380469,2333.460437710438,2914.186868686868,2864.5429292929284,3333.672558922559,544.057239057239,0.0,0.0,0.0,2017-07-16,PPH,6053223
20170721T110621_20170721T110758_T30TWT,7077.276936026936,26.11363636363636,5526.03872053872,4061.0757575757575,6942.003367003366,6620.660774410773,7047.776094276093,7074.883838383837,7388.1582491582485,7727.248316498317,7387.153198653196,7876.625420875421,2841.334175084175,0.0,0.0,1024.0,2017-07-21,PPH,6053223
20170726T110619_20170726T111744_T30TWT,7186.254208754209,348.81734006734,4786.398148148148,3392.6691919191917,7118.97138047138,6675.588383838384,6941.952861952862,6598.175925925925,6924.873737373737,7444.617845117845,6930.599326599326,7630.05808080808,2250.5799663299663,0.0,0.0,1024.0,2017-07-26,PPH,6053223
20170731T110651_20170731T111220_T30TWT,1923.239057239057,116.93686868686869,1905.576599326599,1410.89898989899,1226.8097643097642,1130.4772727272725,1080.7710437710439,1361.0446127946122,2304.661616161616,2805.957912457912,2376.643097643097,3085.617845117845,1033.6338383838386,0.0,0.0,1746.3164983164982,2017-07-31,PPH,6053223
20170805T110649_20170805T111706_T30TWT,1271.9385521885522,14.297138047138047,2336.6329966329963,1102.7887205387203,992.9006734006733,957.618686868687,629.0723905723905,1097.53367003367,3022.97558922559,3774.2516835016836,3792.9882154882157,4236.780303030302,1226.5597643097642,0.0,0.0,0.0,2017-08-05,PPH,6053223
20170815T110619_20170815T110935_T30TWT,5807.1734006734005,227.5580808080808,5081.214646464647,3827.01936026936,6259.494107744107,5866.618686868686,6095.803872053872,6018.105218855219,6486.02861952862,6881.856902356902,6947.849326599327,7049.108585858586,2073.3434343434337,0.0,0.0,1024.0,2017-08-15,PPH,6053223
20170820T110651_20170820T111220_T30TWT,1900.2887205387203,12.183501683501682,2115.2996632996633,1196.0521885521887,1790.4696969696965,1632.2584175084173,1446.723063973064,1700.5850168350169,3011.9452861952864,3622.4991582491575,3389.040404040404,3852.590909090909,832.7121212121212,0.0,0.0,0.0,2017-08-20,PPH,6053223
20170825T110649_20170825T111247_T30TWT,2590.313131313131,52.33080808080807,3041.6001683501677,1736.838383838384,2398.4234006734005,2158.1868686868684,1947.68265993266,2149.1372053872055,3476.9579124579122,4278.347643097643,4035.2912457912453,4772.968013468014,913.7289562289563,0.0,0.0,0.0,2017-08-25,PPH,6053223
20170830T110621_20170830T110910_T30TWT,7367.0370370370365,201.8577441077441,2581.834175084175,1739.6380471380469,6918.4671717171705,6387.55808080808,6552.521043771043,6517.786195286195,6568.996632996632,6721.480639730639,6379.789562289562,6755.64478114478,3338.0841750841746,0.0,0.0,1024.0,2017-08-30,PPH,6053223
20170909T110651_20170909T111217_T30TWT,1253.3855218855217,15.183501683501685,1921.0656565656564,831.1540404040404,967.7996632996633,915.5126262626263,542.0227272727273,1066.4444444444446,3196.1111111111113,4087.462121212121,3999.5033670033667,4451.587542087543,1240.9814814814813,0.0,0.0,0.0,2017-09-09,PPH,6053223
20170914T110639_20170914T111307_T30TWT,1513.2861952861952,19.297138047138045,1391.4595959595958,707.0934343434342,1208.4781144781143,1025.4840067340067,706.2878787878788,988.4612794612792,2251.316498316498,2855.6321548821547,2802.1153198653196,3110.9200336700333,831.4116161616162,0.0,0.0,0.0,2017-09-14,PPH,6053223
20170919T110721_20170919T110917_T30TWT,1212.1835016835014,29.555555555555557,400.5875420875421,193.63131313131314,875.1565656565656,623.6355218855217,372.6843434343434,464.0656565656565,918.0016835016835,1110.6363636363637,1023.5412457912456,1134.993265993266,299.13973063973066,0.0,0.0,0.0,2017-09-19,PPH,6053223
20170924T110749_20170924T111106_T30TWT,6428.478956228956,155.47558922558923,5195.057239057239,3545.474747474747,6531.761784511784,6128.493265993266,6456.009259259259,6234.031144781145,6590.382154882155,7056.79377104377,6785.5,7261.143939393938,1995.6632996632995,0.0,0.0,1024.0,2017-09-24,PPH,6053223
20170929T110841_20170929T111602_T30TWT,2913.9301346801344,34.44444444444444,2513.286195286195,2128.6363636363635,2432.4090909090905,2219.7601010101002,2155.1338383838383,2299.930976430976,3061.898989898989,3438.981481481481,3121.0723905723903,3642.5008417508416,879.770202020202,0.0,0.0,1024.0,2017-09-29,PPH,6053223
20171004T110859_20171004T110858_T30TWT,1213.6102693602695,13.669191919191917,2325.811447811447,1158.600168350168,972.4158249158248,950.8400673400673,625.1961279461278,1170.263468013468,2906.830808080808,3698.2441077441076,3714.833333333333,4192.760101010101,1251.6422558922557,0.0,0.0,0.0,2017-10-04,PPH,6053223
20171019T111051_20171019T111235_T30TWT,2146.7525252525247,490.911616161616,2320.855218855219,1342.570707070707,1772.850168350168,1684.7702020202019,1471.165824915825,1948.407407407407,3502.6313131313127,4159.406565656565,3983.362794612794,4657.622895622895,1384.9806397306393,0.0,0.0,2048.0,2017-10-19,PPH,6053223
20171024T111109_20171024T111311_T30TWT,5533.270202020201,360.95117845117846,4304.63468013468,3112.383838383838,5311.186868686868,4960.9595959595945,5185.505050505049,5077.573232323232,5409.372053872054,5822.646464646465,5419.680134680134,5992.661616161616,1460.2685185185185,0.0,0.0,1024.0,2017-10-24,PPH,6053223
20171029T111201_20171029T111156_T30TWT,6188.324074074073,19.219696969696965,3551.223905723905,2145.7457912457908,5835.6750841750845,5306.638888888888,5500.489898989899,5465.757575757575,5683.324915824916,5879.293771043771,5503.523569023569,5956.300505050505,1936.6414141414143,0.0,0.0,1024.0,2017-10-29,PPH,6053223
20171103T111209_20171103T111458_T30TWT,3991.569865319864,438.07996632996634,2036.5892255892254,1757.48569023569,3534.7222222222226,3200.552188552188,3299.6001683501677,3388.96632996633,3711.8131313131307,3944.2996632996633,3614.1127946127936,4073.9200336700324,1913.3585858585857,0.0,0.0,1024.0,2017-11-03,PPH,6053223
20171108T111251_20171108T111250_T30TWT,1455.6776094276092,17.775252525252522,2207.1986531986527,1185.303872053872,1153.7744107744106,1009.9107744107744,864.2163299663298,1311.0900673400672,2433.075757575757,2794.470538720539,2789.151515151515,3217.4427609427603,911.9116161616162,0.0,0.0,0.0,2017-11-08,PPH,6053223
20171113T111309_20171113T111303_T30TWT,1432.892255892256,14.59175084175084,2206.150673400673,1177.5589225589226,1139.3308080808079,1020.2904040404039,857.1245791245791,1306.7584175084173,2387.340067340067,2785.1170033670032,2803.042929292929,3239.8089225589224,980.4999999999999,0.0,0.0,0.0,2017-11-13,PPH,6053223
20171118T111341_20171118T111633_T30TWT,4720.632154882154,680.162457912458,4420.676767676767,3857.3989898989894,4438.719696969697,4072.0698653198656,4308.674242424242,4411.648989898989,4878.308080808081,5191.272727272727,4891.015151515151,5388.564814814815,1972.570707070707,0.0,0.0,1024.0,2017-11-18,PPH,6053223
20171123T111349_20171123T111629_T30TWT,3357.4149831649834,18.594276094276093,3458.965488215488,2408.692760942761,2798.520202020202,2729.890572390572,2932.224747474747,3250.3703703703704,4225.660774410774,4861.611952861954,4251.4991582491575,5334.431818181817,1112.0841750841748,0.0,0.0,1024.0,2017-11-23,PPH,6053223
20171128T111411_20171128T111412_T30TWT,1540.1582491582487,19.186026936026934,1951.5934343434344,1007.8240740740741,1203.1582491582492,1016.7087542087542,858.9074074074074,1292.0850168350169,2354.1010101010097,2808.6826599326596,2723.435185185185,3185.324915824915,816.4486531986531,0.0,0.0,0.0,2017-11-28,PPH,6053223
20171208T111441_20171208T111549_T30TWT,1619.3131313131312,18.26094276094276,1831.2550505050503,961.3468013468012,1257.5757575757573,1051.8863636363637,902.5488215488215,1363.1254208754206,2378.6927609427607,2754.641414141414,2775.1851851851848,3158.5505050505044,1027.1069023569023,0.0,0.0,0.0,2017-12-08,PPH,6053223
20171213T111439_20171213T111601_T30TWT,3888.4351851851848,723.8249158249157,2228.9200336700333,1627.1085858585857,3579.282828282828,3178.420875420875,3248.9520202020203,3413.2651515151515,3785.5488215488213,4005.759259259259,3842.1961279461284,4110.260942760942,2255.0446127946125,0.0,0.0,1024.0,2017-12-13,PPH,6053223
20171218T111451_20171218T111449_T30TWT,2257.6902356902356,98.89393939393939,2727.4082491582485,1793.507575757576,1886.6776094276092,1671.39898989899,1565.2803030303028,2035.549663299663,3233.789562289562,3744.845117845117,3670.454545454545,4257.695286195286,1075.8947811447813,0.0,0.0,2048.0,2017-12-18,PPH,6053223
20171223T111449_20171223T111445_T30TWT,4122.781986531986,23.444444444444446,2548.5286195286194,1730.7861952861954,3727.6877104377104,3132.885521885522,3076.612794612794,3120.207912457912,3360.1919191919183,3544.835858585858,3401.2836700336698,3622.8863636363635,1142.3122895622894,0.0,0.0,1024.0,2017-12-23,PPH,6053223
20171228T111451_20171228T111528_T30TWT,1624.8400673400672,16.66919191919192,1397.2836700336698,651.0513468013468,1257.9410774410771,1034.8670033670032,858.911616161616,1287.4191919191917,2283.526094276094,2665.4343434343436,2646.649831649831,3010.0656565656564,880.9646464646463,0.0,0.0,0.0,2017-12-28,PPH,6053223


==> images/example/6139251.csv <==
,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,QA10,QA20,QA60,doa,label,id
20170102T111442_20170102T111441_T30TWT,5184.795419847331,24.083969465648867,3649.787786259543,2509.145038167939,4827.390839694657,4223.540458015268,4512.842748091603,4501.691603053437,4774.500763358781,4999.738931297712,4617.887022900764,5136.662595419849,1128.6137404580159,0.0,0.0,1024.0,2017-01-02,MIE,6139251
20170112T111421_20170112T111418_T30TWT,5589.508396946566,766.3603053435115,1686.549618320611,1800.221374045802,4956.850381679391,4426.496183206108,4781.425954198475,4958.419847328246,5196.320610687024,5393.555725190841,4846.832061068703,5492.287022900765,3181.1358778625963,0.0,0.0,1024.0,2017-01-12,MIE,6139251
20170201T111301_20170201T111255_T30TWT,5253.230534351147,73.80458015267178,1699.0809160305348,1133.8183206106871,4464.3557251908405,3864.1694656488557,4000.3312977099254,3988.9480916030548,4142.974045801528,4354.896183206109,3804.203053435115,4430.158778625955,1603.441221374046,0.0,0.0,1024.0,2017-02-01,MIE,6139251
20170211T111201_20170211T111640_T30TWT,5521.416793893131,331.7496183206108,3339.390839694657,2384.096183206107,4996.412213740458,4324.270229007635,4621.435114503817,4863.2290076335885,5000.497709923665,5157.630534351147,5039.154198473284,5195.413740458017,3659.17251908397,0.0,0.0,1024.0,2017-02-11,MIE,6139251
20170221T111051_20170221T111235_T30TWT,4189.9969465648865,57.09160305343512,3362.2473282442756,2578.2152671755734,3868.2870229007635,3413.178625954199,3486.3129770992377,3651.404580152673,4210.441221374047,4468.572519083971,4328.053435114505,4606.059541984734,1885.2839694656495,0.0,0.0,1024.0,2017-02-21,MIE,6139251
20170303T110941_20170303T111724_T30TWT,5515.210687022903,429.9908396946566,4684.019847328245,3916.1389312977117,5395.27328244275,5016.6702290076355,5368.3770992366435,5449.728244274811,5974.180152671757,6340.258015267177,5983.120610687024,6519.738931297712,2130.0061068702294,0.0,0.0,1024.0,2017-03-03,MIE,6139251
20170313T110831_20170313T111212_T30TWT,1390.058015267176,88.09312977099238,1756.7267175572522,946.4152671755728,1035.2732824427485,949.4122137404582,780.0717557251911,1204.7511450381683,2381.958778625955,2899.3648854961843,2725.2977099236646,3208.0854961832074,1259.6900763358783,0.0,0.0,2048.0,2017-03-13,MIE,6139251
20170323T110721_20170323T111323_T30TWT,6403.047328244275,1245.6793893129773,4296.766412213741,3733.9343511450397,6074.882442748094,5612.5221374045805,6068.992366412215,6370.131297709924,6736.903816793894,7009.636641221376,6855.546564885498,7151.806106870231,5300.470229007636,0.0,0.0,1024.0,2017-03-23,MIE,6139251
20170402T110651_20170402T110647_T30TWT,1399.3374045801531,14.138931297709926,685.4641221374047,326.4488549618321,1008.7801526717559,744.2412213740461,508.22595419847346,642.5038167938934,1181.1587786259545,1480.549618320611,1422.2625954198477,1584.0061068702296,557.822900763359,0.0,0.0,1024.0,2017-04-02,MIE,6139251
20170412T110621_20170412T111708_T30TWT,1248.6442748091606,10.987786259541988,2673.705343511451,1658.456488549619,1074.0977099236645,1054.1755725190842,938.8793893129773,1384.8229007633593,2455.653435114504,2895.2381679389323,2903.7404580152674,3295.6396946564896,1311.1923664122141,0.0,0.0,0.0,2017-04-12,MIE,6139251
20170422T110651_20170422T111300_T30TWT,1433.2412213740463,126.38015267175577,2744.8427480916034,1753.6320610687026,1280.3099236641224,1239.8076335877865,1162.4091603053441,1572.561832061069,2729.123664122138,3277.2045801526724,3267.454961832062,3636.9267175572527,1604.7618320610695,0.0,0.0,2048.0,2017-04-22,MIE,6139251
20170502T110621_20170502T110937_T30TWT,2790.287022900764,184.15725190839697,2813.654961832062,2026.4259541984738,2629.5496183206114,2361.7954198473285,2284.934351145039,2631.6198473282448,3632.1465648854964,4134.65038167939,4181.969465648856,4413.323664122139,2012.1954198473288,0.0,0.0,1024.0,2017-05-02,MIE,6139251
20170512T110651_20170512T111302_T30TWT,2684.5694656488554,44.64427480916032,2594.6473282442753,2010.4916030534355,2067.349618320611,1992.9526717557258,2026.0809160305348,2266.7603053435123,3177.5893129771002,3720.813740458016,3044.375572519085,3986.1282442748106,1102.5190839694658,0.0,0.0,1024.0,2017-05-12,MIE,6139251
20170522T110621_20170522T110912_T30TWT,1290.0625954198479,25.683969465648865,2903.464122137405,1990.0549618320617,1205.1374045801529,1206.8061068702293,1240.0183206106874,1490.1541984732828,2430.4748091603055,2969.680916030535,2841.584732824428,3336.909923664123,953.561832061069,0.0,0.0,0.0,2017-05-22,MIE,6139251
20170601T110651_20170601T111225_T30TWT,1129.7633587786265,16.25496183206107,490.72061068702305,285.23664122137416,822.4793893129774,589.4687022900764,406.7816793893131,433.45648854961837,639.520610687023,758.9526717557253,684.9633587786261,794.519083969466,215.94198473282447,0.0,0.0,0.0,2017-06-01,MIE,6139251
20170611T110621_20170611T111012_T30TWT,5966.51145038168,21.702290076335885,5077.253435114504,3570.2992366412223,5946.905343511452,5624.374045801527,5782.329770992368,5778.673282442751,6292.729770992368,6715.783206106872,6630.543511450384,6917.1618320610705,2286.7770992366413,0.0,0.0,1024.0,2017-06-11,MIE,6139251
20170621T110651_20170621T111222_T30TWT,1327.9801526717558,12.0,2783.2244274809173,1665.341984732825,1111.9206106870233,1074.0396946564888,1034.941984732825,1262.2671755725196,2339.1709923664125,2936.7419847328256,2838.516030534352,3253.935877862596,926.7938931297714,0.0,0.0,0.0,2017-06-21,MIE,6139251
20170701T111051_20170701T111746_T30TWT,4220.926717557253,18.018320610687027,3962.4824427480935,2939.8381679389317,3845.7603053435128,3610.4900763358783,3756.3435114503827,3820.4595419847346,4485.650381679391,4994.309923664122,4548.9786259542,5238.241221374047,1215.0366412213746,0.0,0.0,1024.0,2017-07-01,MIE,6139251
20170706T110619_20170706T110942_T30TWT,5540.276335877864,19.29618320610687,6204.874809160307,4483.80610687023,5676.019847328245,5463.816793893131,5898.9801526717565,5702.859541984734,6152.242748091604,6782.183206106871,6561.929770992367,7069.186259541987,1258.378625954199,0.0,0.0,1024.0,2017-07-06,MIE,6139251
20170711T110651_20170711T111223_T30TWT,4950.83969465649,146.63969465648856,3019.1435114503815,2503.059541984733,4435.49007633588,4201.538931297711,4417.074809160305,4472.954198473283,5000.1175572519105,5441.505343511452,4917.134351145039,5661.732824427483,2005.3114503816796,0.0,0.0,1024.0,2017-07-11,MIE,6139251
20170716T110649_20170716T111603_T30TWT,1253.3038167938935,11.375572519083974,2163.905343511451,1208.5221374045807,910.0305343511453,813.4824427480918,668.3404580152672,847.4503816793896,2123.140458015268,2950.248854961833,2880.3633587786267,3358.7893129771005,523.5770992366414,0.0,0.0,0.0,2017-07-16,MIE,6139251
20170721T110621_20170721T110758_T30TWT,4751.297709923665,26.40610687022901,4827.566412213742,4037.418320610688,4765.60610687023,4451.955725190841,4650.015267175574,4742.145038167941,5214.5664122137405,5595.586259541987,5499.299236641224,5754.236641221376,2117.283969465649,0.0,0.0,1024.0,2017-07-21,MIE,6139251
20170726T110619_20170726T111744_T30TWT,8300.050381679392,176.40916030534356,4842.445801526719,3049.9816793893137,8355.316030534354,7866.943511450384,8234.419847328249,7865.613740458017,8080.653435114509,8599.254961832063,8157.848854961834,8684.448854961835,3002.0732824427487,0.0,0.0,1024.0,2017-07-26,MIE,6139251
20170731T110651_20170731T111220_T30TWT,2038.483969465649,304.04122137404585,2140.957251908398,1544.022900763359,1781.4610687022905,1576.5770992366417,1451.792366412214,1640.7969465648857,2459.4625954198486,2952.990839694658,2791.326717557253,3131.1694656488557,1167.4305343511455,0.0,0.0,2048.0,2017-07-31,MIE,6139251
20170805T110649_20170805T111706_T30TWT,1401.4122137404586,16.424427480916034,2273.8000000000006,1110.537404580153,1014.0916030534353,923.8870229007636,663.2244274809162,951.0091603053438,2806.716030534352,3968.786259541986,3840.1923664122146,4244.0519083969475,1101.0442748091605,0.0,0.0,0.0,2017-08-05,MIE,6139251
20170815T110619_20170815T110935_T30TWT,2938.593893129772,392.50992366412225,2640.7694656488557,1947.8076335877868,2558.401526717558,2310.4305343511455,2233.6213740458015,2353.1893129770997,3190.3404580152674,3786.2946564885506,3535.590839694657,4032.5282442748103,1221.569465648855,0.0,0.0,1024.0,2017-08-15,MIE,6139251
20170820T110651_20170820T111220_T30TWT,3395.1435114503824,16.17557251908397,3508.883969465649,2365.6854961832064,3274.8488549618323,3104.296183206108,3088.31145038168,3287.4564885496184,4288.774045801528,4887.285496183207,4590.90534351145,5125.122137404582,1344.4900763358785,0.0,0.0,1024.0,2017-08-20,MIE,6139251
20170825T110649_20170825T111247_T30TWT,2039.0015267175584,50.71603053435116,1653.8000000000004,891.73893129771,1608.5465648854963,1380.429007633588,1158.1129770992368,1288.1053435114507,2284.5572519083976,2972.3099236641237,2666.941984732825,3236.1297709923674,631.5206106870231,0.0,0.0,0.0,2017-08-25,MIE,6139251
20170830T110621_20170830T110910_T30TWT,7619.606106870229,171.06259541984738,1704.125190839695,1230.7572519083972,7183.893129770993,6649.4000000000015,6903.258015267178,6823.54045801527,6966.363358778627,7204.908396946566,6691.528244274811,7216.613740458016,3238.3236641221383,0.0,0.0,1024.0,2017-08-30,MIE,6139251
20170909T110651_20170909T111217_T30TWT,1503.3312977099242,18.508396946564886,2403.65038167939,1393.3633587786262,1275.0488549618324,1188.604580152672,1095.0183206106874,1426.7312977099239,2354.7068702290085,2731.548091603054,2872.1938931297714,3073.722137404581,1083.9465648854962,0.0,0.0,0.0,2017-09-09,MIE,6139251
20170914T110639_20170914T111307_T30TWT,1975.995419847329,24.961832061068705,2723.461068702291,1933.7709923664127,1599.6381679389317,1496.3236641221379,1475.0503816793898,1847.7709923664127,2785.42290076336,3280.57251908397,3025.247328244275,3625.103816793893,1203.853435114504,0.0,0.0,0.0,2017-09-14,MIE,6139251
20170919T110721_20170919T110917_T30TWT,1358.3526717557252,82.43206106870231,1640.1603053435122,1029.7557251908402,1115.5572519083973,968.3511450381683,876.5801526717561,1085.865648854962,1578.7587786259546,1795.654961832061,1793.8167938931297,1986.5511450381687,734.8106870229009,0.0,0.0,0.0,2017-09-19,MIE,6139251
20170924T110749_20170924T111106_T30TWT,7199.413740458015,113.42442748091605,4866.099236641222,3122.7267175572524,6940.380152671759,6572.470229007635,7040.894656488552,6864.253435114505,7141.262595419848,7667.766412213743,6930.297709923668,7846.404580152674,2397.0122137404587,0.0,0.0,1024.0,2017-09-24,MIE,6139251
20170929T110841_20170929T111602_T30TWT,3695.5450381679398,433.87175572519095,3261.9343511450393,2738.3435114503823,3377.3984732824433,3138.184732824428,3157.0000000000014,3345.184732824428,4075.2641221374056,4478.262595419848,4202.856488549619,4715.0183206106885,1731.1603053435117,0.0,0.0,1024.0,2017-09-29,MIE,6139251
20171004T110859_20171004T110858_T30TWT,1259.5770992366415,13.842748091603054,2201.65038167939,1391.4442748091608,1007.5480916030536,923.4458015267178,818.6152671755729,1124.537404580153,1696.5954198473287,1927.041221374046,1934.8473282442753,2174.3435114503823,1012.925190839695,0.0,0.0,0.0,2017-10-04,MIE,6139251
20171019T111051_20171019T111235_T30TWT,2679.00610687023,795.483969465649,2057.9206106870233,1579.610687022901,2444.735877862596,2209.013740458016,1990.0580152671766,2318.635114503817,3207.442748091604,3581.265648854963,3481.6793893129784,3810.8641221374055,1708.5954198473287,0.0,0.0,1024.0,2017-10-19,MIE,6139251
20171024T111109_20171024T111311_T30TWT,6435.143511450383,360.52824427480925,5678.923664122139,4158.384732824428,6666.989312977102,6296.030534351146,6717.792366412215,6570.204580152674,6878.070229007636,7334.311450381682,7007.7526717557275,7505.207633587788,1837.7755725190843,0.0,0.0,1024.0,2017-10-24,MIE,6139251
20171029T111201_20171029T111156_T30TWT,4979.708396946567,19.854961832061072,3096.784732824428,1943.981679389313,4608.082442748093,4114.7587786259555,4204.06717557252,4213.641221374047,4486.401526717558,4720.416793893131,4391.590839694658,4815.8748091603065,1403.7358778625958,0.0,0.0,1024.0,2017-10-29,MIE,6139251
20171103T111209_20171103T111458_T30TWT,4064.290076335879,1022.8732824427482,2330.358778625955,2025.2106870229018,4019.5725190839717,3578.5312977099247,3617.2992366412227,3696.9938931297715,4051.6641221374043,4261.358778625955,4275.793893129772,4354.143511450383,2422.109923664123,0.0,0.0,1024.0,2017-11-03,MIE,6139251
20171108T111251_20171108T111250_T30TWT,1400.435114503817,13.108396946564886,1538.664122137405,660.8274809160306,1050.6320610687028,998.15572519084,502.047328244275,1185.6717557251911,3466.758778625955,4117.470229007635,3961.290076335879,4351.899236641222,1236.9679389312978,0.0,0.0,0.0,2017-11-08,MIE,6139251
20171113T111309_20171113T111303_T30TWT,1386.8229007633588,13.308396946564887,1541.4274809160306,634.163358778626,1039.55572519084,976.8106870229012,488.13893129771003,1106.8748091603054,3461.0488549618335,4300.027480916032,4154.305343511452,4574.287022900765,1289.3664122137407,0.0,0.0,0.0,2017-11-13,MIE,6139251
20171118T111341_20171118T111633_T30TWT,4176.024427480917,673.3374045801528,4129.813740458017,3600.227480916032,3959.2793893129774,3652.7908396946573,3791.141984732825,4042.3786259542,4743.687022900764,5126.003053435115,4822.160305343512,5317.587786259544,1970.925190839695,0.0,0.0,1024.0,2017-11-18,MIE,6139251
20171123T111349_20171123T111629_T30TWT,5203.974045801528,24.89465648854963,2092.0,1157.9541984732828,5250.835114503819,4726.068702290077,4932.841221374048,4885.390839694657,4976.0137404580155,5118.639694656489,5015.183206106871,5060.890076335879,1448.537404580153,0.0,0.0,1024.0,2017-11-23,MIE,6139251
20171128T111411_20171128T111412_T30TWT,1514.7954198473287,16.01221374045802,1621.7587786259544,721.0977099236643,1137.7740458015269,1030.3328244274815,563.9587786259543,1198.3832061068704,3776.7786259542,4794.714503816795,4541.66717557252,5039.577099236642,1069.190839694657,0.0,0.0,0.0,2017-11-28,MIE,6139251
20171208T111441_20171208T111549_T30TWT,1588.4977099236646,18.206106870229007,1541.3725190839696,702.1175572519086,1184.331297709924,1033.4335877862597,593.720610687023,1216.7496183206108,3658.8152671755734,4628.491603053437,4442.801526717559,4876.969465648856,1364.076335877863,0.0,0.0,0.0,2017-12-08,MIE,6139251
20171213T111439_20171213T111601_T30TWT,5157.665648854964,1030.1435114503822,2780.8946564885505,2028.1511450381686,4997.065648854963,4437.941984732825,4647.687022900764,4753.977099236642,4973.340458015267,5146.386259541985,4990.503816793895,5206.476335877865,2731.7496183206113,0.0,0.0,1024.0,2017-12-13,MIE,6139251
20171218T111451_20171218T111449_T30TWT,1812.296183206107,105.70076335877866,459.7755725190841,285.2778625954199,1348.566412213741,967.8198473282446,646.4488549618321,735.5419847328247,1329.9786259541988,1575.545038167939,1414.2671755725196,1535.403053435115,391.36793893129783,0.0,0.0,2048.0,2017-12-18,MIE,6139251
20171223T111449_20171223T111445_T30TWT,4308.232061068703,18.78167938931298,3305.7541984732834,2299.003053435115,4080.5969465648864,3565.7648854961844,3672.9755725190844,3747.854961832062,4103.174045801529,4327.679389312978,4170.596946564887,4443.192366412214,1357.2595419847332,0.0,0.0,1024.0,2017-12-23,MIE,6139251
20171228T111451_20171228T111528_T30TWT,1590.6442748091606,12.52366412213741,1491.845801526718,637.761832061069,1178.4610687022903,1008.0961832061072,552.1190839694657,1174.137404580153,3931.7206106870244,5120.31755725191,4822.10076335878,5399.903816793895,1271.112977099237,0.0,0.0,0.0,2017-12-28,MIE,6139251


==> images/example/6139251_l2A.csv <==
Tile,doa,id,code_cultu,B2,B3,B4,B5,B6,B7,B8,B8A,B11,B12,CLD,EDG,SAT
T30TWT,2017-02-11,6139251,MIE,4488.590909090909,4186.409090909091,4332.045454545455,4464.363636363636,4575.681818181818,4659.590909090909,4662.727272727273,4693.181818181818,3260.0,2304.0454545454545,1.0,0.0,0.0
T30TWT,2017-03-13,6139251,MIE,342.3636363636364,606.6818181818181,615.1818181818181,1101.8181818181818,2270.181818181818,2710.090909090909,2489.6363636363635,3018.1363636363635,1838.5454545454545,1042.2727272727273,1.0,0.0,0.0
T30TWT,2017-04-02,6139251,MIE,0.0,0.0,0.0,0.0,0.0,15.909090909090908,0.0,27.181818181818183,0.0,0.0,0.0,0.0,0.0
T30TWT,2017-04-12,6139251,MIE,509.0,799.5909090909091,862.9090909090909,1341.090909090909,2386.318181818182,2697.090909090909,2737.2727272727275,3102.0,2858.181818181818,1849.2727272727273,0.0,0.0,0.0
T30TWT,2017-04-22,6139251,MIE,555.5909090909091,842.1363636363636,931.4090909090909,1366.0,2563.2272727272725,3069.9545454545455,3171.3636363636365,3464.409090909091,2870.7727272727275,1849.8181818181818,1.0,0.0,0.0
T30TWT,2017-05-02,6139251,MIE,2063.5454545454545,2050.4545454545455,2011.2727272727273,2388.0454545454545,3437.318181818182,3883.8636363636365,4120.045454545455,4171.681818181818,2815.5,2047.1818181818182,1.0,0.0,0.0
T30TWT,2017-05-22,6139251,MIE,654.9090909090909,980.0454545454545,1235.090909090909,1417.4545454545455,2333.318181818182,2764.2272727272725,2750.7272727272725,3145.3636363636365,3071.090909090909,2193.6363636363635,0.0,0.0,0.0
T30TWT,2017-06-01,6139251,MIE,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,87.27272727272727,113.63636363636364,1.0,0.0,0.0
T30TWT,2017-06-21,6139251,MIE,1182.3181818181818,2329.409090909091,2869.3636363636365,3160.7727272727275,2940.409090909091,1873.090909090909,567.0909090909091,829.8181818181819,2940.409090909091,1873.090909090909,0.0,0.0,0.0
T30TWT,2017-07-06,6139251,MIE,6149.181818181818,6650.727272727273,6893.863636363636,7123.818181818182,6500.136363636364,5004.545454545455,5745.772727272727,5814.136363636364,6500.136363636364,5004.545454545455,1.0,0.0,0.0
T30TWT,2017-07-16,6139251,MIE,784.7727272727273,2226.2727272727275,2906.7727272727275,3322.909090909091,2278.409090909091,1367.7727272727273,346.1818181818182,532.9545454545455,2278.409090909091,1367.7727272727273,0.0,0.0,0.0
T30TWT,2017-08-05,6139251,MIE,701.2272727272727,2971.409090909091,4152.227272727273,4362.590909090909,2384.090909090909,1191.9545454545455,227.45454545454547,464.22727272727275,2384.090909090909,1191.9545454545455,1.0,0.0,0.0
T30TWT,2017-08-20,6139251,MIE,3482.9545454545455,4519.181818181818,4971.727272727273,5152.5,3663.1363636363635,2590.2727272727275,3240.3636363636365,3321.2727272727275,3663.1363636363635,2590.2727272727275,1.0,0.0,0.0
T30TWT,2017-08-25,6139251,MIE,707.6363636363636,2100.9545454545455,2825.2272727272725,3125.181818181818,1532.1818181818182,833.8181818181819,512.6818181818181,580.6818181818181,1532.1818181818182,833.8181818181819,1.0,0.0,0.0
T30TWT,2017-09-09,6139251,MIE,1261.909090909091,2293.909090909091,2581.409090909091,2966.5454545454545,2499.8636363636365,1485.3636363636363,525.7272727272727,767.8636363636364,2499.8636363636365,1485.3636363636363,1.0,0.0,0.0
T30TWT,2017-09-14,6139251,MIE,1391.3636363636363,2677.181818181818,3199.181818181818,3656.9545454545455,2904.6363636363635,2104.1363636363635,248.22727272727272,638.3636363636364,2904.6363636363635,2104.1363636363635,1.0,0.0,0.0
T30TWT,2017-09-19,6139251,MIE,754.8181818181819,1172.2727272727273,1319.090909090909,1517.590909090909,1528.5,990.7727272727273,300.90909090909093,445.40909090909093,1528.5,990.7727272727273,1.0,0.0,0.0
T30TWT,2017-10-14,6139251,MIE,1127.090909090909,2153.5,2383.0,2688.7272727272725,2337.3636363636365,1431.0,359.3181818181818,704.1818181818181,2337.3636363636365,1431.0,0.0,0.0,0.0
T30TWT,2017-11-08,6139251,MIE,1077.5,3899.3636363636365,4503.090909090909,4676.5,1611.3181818181818,692.0909090909091,204.6818181818182,629.3636363636364,1611.3181818181818,692.0909090909091,0.0,0.0,0.0
T30TWT,2017-11-13,6139251,MIE,993.9090909090909,3808.7727272727275,4565.181818181818,4793.545454545455,1604.090909090909,667.5909090909091,209.0,617.6818181818181,1604.090909090909,667.5909090909091,0.0,0.0,0.0
T30TWT,2017-11-23,6139251,MIE,5049.181818181818,5127.181818181818,5035.363636363636,4951.818181818182,2148.409090909091,1252.4545454545455,5008.772727272727,5095.772727272727,2148.409090909091,1252.4545454545455,1.0,0.0,0.0
T30TWT,2017-11-28,6139251,MIE,1090.590909090909,4166.454545454545,5108.272727272727,5273.454545454545,1730.1363636363637,785.7727272727273,247.72727272727272,641.5454545454545,1730.1363636363637,785.7727272727273,0.0,0.0,0.0
T30TWT,2017-12-08,6139251,MIE,1085.7727272727273,4106.681818181818,5053.272727272727,5248.727272727273,1642.2727272727273,748.4545454545455,201.72727272727272,584.7727272727273,1642.2727272727273,748.4545454545455,0.0,0.0,0.0
T30TWT,2017-12-18,6139251,MIE,122.27272727272727,962.0,1236.7272727272727,1215.090909090909,265.27272727272725,171.36363636363637,0.8636363636363636,75.13636363636364,265.27272727272725,171.36363636363637,1.0,0.0,0.0
T30TWT,2017-12-28,6139251,MIE,1029.3181818181818,4413.454545454545,5583.954545454545,5807.181818181818,1588.0,692.0454545454545,170.77272727272728,535.5454545454545,1588.0,692.0454545454545,0.0,0.0,0.0


==> images/example/input.csv <==
,index,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,t
0,0,0.7560005,0.02072126,0.6300592,0.582593,0.7224191,0.6492985,0.75305355,0.790198,0.81620324,0.8473055,0.78920346,0.8718383,0.410509,0.0
1,1,0.57868457,0.10939216,0.20074846,0.19444694,0.55066895,0.48214856,0.5237558,0.547788,0.5600664,0.57068235,0.5609372,0.5795799,0.38340834,0.014285714285714285
2,2,0.6204844,0.08802273,0.38127753,0.2877225,0.59416366,0.5163302,0.56217986,0.56118584,0.573625,0.5925484,0.5654809,0.6011702,0.24449627,0.02857142857142857
3,3,0.64695513,0.29796356,0.23720752,0.25395724,0.616417,0.5337385,0.5826189,0.6153136,0.6229556,0.6301803,0.62760097,0.6323988,0.5689114,0.04285714285714286
4,4,0.563256,0.008149837,0.40817872,0.32261607,0.5268611,0.4536139,0.49898627,0.51454777,0.52660364,0.54252297,0.5108936,0.5494205,0.245835,0.05714285714285714
5,5,0.55840564,0.0061967997,0.36902025,0.2832977,0.55278736,0.4713068,0.50635004,0.5188422,0.5259363,0.5331221,0.54859656,0.53451973,0.2546453,0.07142857142857142
6,6,0.54292405,0.06410268,0.19722626,0.15884008,0.5037167,0.4315163,0.457279,0.46394688,0.47487643,0.4866519,0.45692557,0.48858476,0.22858426,0.08571428571428572
7,7,0.5702786,0.008358197,0.33608833,0.21410058,0.52974206,0.4559902,0.4810523,0.47613963,0.48487452,0.5106601,0.46935973,0.51905394,0.11085722,0.1
8,8,0.50051814,0.0028393208,0.4125289,0.32403532,0.47338477,0.41769186,0.4544396,0.4607688,0.48156536,0.5052296,0.4710523,0.5188058,0.1670479,0.11428571428571428
9,9,0.696118,0.006738798,0.31063128,0.19756573,0.6350171,0.55890507,0.5874261,0.5928827,0.5985323,0.61267287,0.5737211,0.6151477,0.25576133,0.12857142857142856
10,10,0.4781337,0.0032828217,0.27718207,0.21723945,0.42018372,0.3583187,0.37256786,0.38655204,0.39990193,0.41447374,0.382357,0.42164946,0.18836826,0.14285714285714285
11,11,0.2764372,0.04810676,0.23296525,0.22429353,0.24492224,0.2126386,0.22126463,0.2444146,0.28590515,0.30432606,0.30305105,0.32331958,0.1952827,0.15714285714285714
12,12,0.41451225,0.009825311,0.26249132,0.18234213,0.4010854,0.34824622,0.37340888,0.39206454,0.42029238,0.4386478,0.4349932,0.45285174,0.19867848,0.17142857142857143
13,13,0.4331173,0.0030714564,0.2623771,0.23111503,0.40145326,0.3519932,0.3725672,0.38965034,0.4104949,0.42012358,0.40688425,0.43037915,0.20365866,0.18571428571428572
14,14,0.52045417,0.0046131616,0.4934852,0.45784283,0.5035957,0.45516533,0.50510997,0.5231883,0.5453513,0.56376255,0.5423755,0.5788252,0.26142594,0.2
15,15,0.19857584,0.0016104834,0.14349484,0.08057479,0.15585771,0.13466826,0.13141686,0.17372547,0.23631193,0.26288474,0.26442897,0.28839734,0.142529,0.21428571428571427
16,16,0.28694654,0.009181548,0.26197925,0.19910333,0.24266346,0.20880307,0.22841911,0.25133887,0.2766175,0.2913787,0.28343043,0.30975282,0.21134843,0.22857142857142856
17,17,0.5192005,0.038481843,0.4429926,0.35486838,0.51314074,0.46167162,0.49426538,0.508155,0.5214121,0.5337496,0.53907734,0.5445802,0.33287057,0.24285714285714285
18,18,0.6618131,0.011616493,0.4795862,0.33210388,0.64522165,0.5929398,0.644389,0.6612573,0.67743003,0.6953829,0.6718819,0.70468014,0.33269548,0.2571428571428571
19,19,0.1451998,0.011608818,0.17971714,0.11126836,0.11797162,0.10413289,0.115316816,0.14257643,0.17252459,0.19162345,0.20204288,0.21899854,0.12275036,0.2714285714285714
20,20,0.5247584,0.08423772,0.18290249,0.17188442,0.50230634,0.45275453,0.4836748,0.4992643,0.5258102,0.5409836,0.5238182,0.5494411,0.30587003,0.2857142857142857
21,21,0.365875,0.009032821,0.2469385,0.19160523,0.3533479,0.3333566,0.37735868,0.4195702,0.46865708,0.49770495,0.49266517,0.52431273,0.27756193,0.3
22,22,0.67406857,0.01166806,0.45546493,0.35128546,0.6462836,0.5893887,0.6326016,0.64310545,0.6548371,0.67395586,0.6468036,0.68360704,0.32098106,0.3142857142857143
23,23,0.21117371,0.06287913,0.19995597,0.14882426,0.19150807,0.16405556,0.16465053,0.1850319,0.21762492,0.2345438,0.23462808,0.25431648,0.13327551,0.32857142857142857
24,24,0.2963856,0.005462508,0.38027033,0.30602324,0.22756395,0.23623706,0.26752082,0.30454606,0.36967677,0.39900258,0.34237832,0.42725706,0.18491518,0.34285714285714286
25,25,0.2777045,0.0222307,0.26763746,0.19935523,0.31525725,0.2761397,0.2642623,0.26877284,0.2960763,0.30802515,0.36018136,0.3097007,0.15982427,0.35714285714285715
26,26,0.24650967,0.047688667,0.2219193,0.16240497,0.2195352,0.20496717,0.20389523,0.22611816,0.2866322,0.31497112,0.30454174,0.32880414,0.15005754,0.37142857142857144
27,27,0.13214083,0.006755389,0.2435902,0.19152081,0.119832754,0.13000476,0.14497025,0.1651341,0.21639898,0.23846649,0.23405807,0.2522317,0.09823397,0.38571428571428573
28,28,0.17378527,0.011315252,0.20776969,0.15610118,0.15691029,0.15660901,0.15945843,0.18285891,0.2575623,0.2913152,0.27593404,0.30391225,0.10613622,0.4
29,29,0.14602639,0.0011,0.29074806,0.22337344,0.12912847,0.14055793,0.15353358,0.17923276,0.24816415,0.28639585,0.2703398,0.30323818,0.07314112,0.4142857142857143
30,30,0.17380355,0.0017020574,0.27705026,0.18801731,0.14968292,0.15676185,0.16374889,0.1950063,0.2813814,0.3191064,0.2931938,0.33832884,0.105729625,0.42857142857142855
31,31,0.18575545,0.0014833768,0.2918823,0.18690369,0.17172645,0.1697417,0.16471721,0.20256767,0.33397865,0.39775056,0.38785666,0.4280743,0.1124579,0.44285714285714284
32,32,0.7438111,0.017386219,0.4785213,0.3311248,0.7190797,0.6852034,0.7225745,0.7254329,0.744232,0.7769561,0.7361896,0.7904464,0.3155251,0.45714285714285713
33,33,0.70625013,0.0028129981,0.6239086,0.45747027,0.70880336,0.68739074,0.7408817,0.73903716,0.7934453,0.8437155,0.7844014,0.8701361,0.22755209,0.4714285714285714
34,34,0.13787404,0.0011937296,0.14863704,0.08134612,0.110046014,0.09760908,0.08046956,0.10341202,0.19206251,0.23565814,0.23199935,0.25678408,0.05011035,0.4857142857142857
35,35,0.4514564,0.006203658,0.39375657,0.27279884,0.43059787,0.40653262,0.42040795,0.44300818,0.5106182,0.55038583,0.53295845,0.5693175,0.2673301,0.5
36,36,0.54294217,0.043751404,0.55259305,0.42336088,0.55156463,0.53696966,0.5722967,0.59908813,0.6807086,0.7285613,0.70551443,0.7483907,0.33813536,0.5142857142857142
37,37,0.8904256,0.024950588,0.52223164,0.35299894,0.883544,0.8333996,0.8873519,0.90290153,0.91152287,0.93384194,0.912641,0.9361273,0.56835485,0.5285714285714286
38,38,0.9299195,0.0738856,0.6025857,0.41625637,0.87962013,0.87414426,0.94752294,0.9773963,0.99278915,1.0123508,0.9565792,1.0288594,0.6794045,0.5428571428571428
39,39,0.16077697,0.0030731221,0.24050179,0.14578076,0.1487228,0.1357883,0.1290741,0.1591721,0.24103518,0.27607757,0.28596425,0.30229324,0.08324833,0.5571428571428572
40,40,0.5477152,0.010604964,0.65729207,0.5210526,0.5633748,0.5537213,0.5965286,0.61166996,0.66587985,0.69408274,0.70071536,0.71253157,0.33335435,0.5714285714285714
41,41,0.13596557,0.002444644,0.25541842,0.1618144,0.11377982,0.109918125,0.11459536,0.13575973,0.19455999,0.22718847,0.21708514,0.25467744,0.056741543,0.5857142857142857
42,42,0.16687407,0.005776388,0.2602306,0.15959507,0.14109422,0.12993191,0.12988994,0.14854354,0.2097244,0.25327927,0.2378649,0.2822066,0.044927597,0.6
43,43,0.41507465,0.019195853,0.41240427,0.3254097,0.46817988,0.43809384,0.43884623,0.44183585,0.47372907,0.49196923,0.53774714,0.49749085,0.27225003,0.6142857142857143
44,44,0.14052545,0.008624984,0.3131294,0.21075219,0.12779167,0.12773769,0.1502261,0.17026123,0.21785088,0.24884184,0.24562936,0.28126696,0.07209164,0.6285714285714286
45,45,0.36852288,0.0071069887,0.21759866,0.11777855,0.33593616,0.30876678,0.31242225,0.32024282,0.36270264,0.39106226,0.3673939,0.40730667,0.15561225,0.6428571428571429
46,46,0.49952233,0.039218944,0.39708796,0.32281217,0.47152826,0.44208625,0.45983273,0.4708127,0.50233215,0.53248703,0.5087569,0.55020505,0.24919674,0.6571428571428571
47,47,0.14756767,0.001231842,0.22927009,0.15498781,0.12267306,0.10910585,0.10736979,0.120000586,0.1619473,0.18633498,0.17729859,0.20434442,0.037584584,0.6714285714285714
48,48,0.20333417,0.02342887,0.26767528,0.19376084,0.1670826,0.15240787,0.15450571,0.17347214,0.22293194,0.24952295,0.23622152,0.27362466,0.09546989,0.6857142857142857
49,49,0.23543325,0.018011399,0.22132276,0.15298958,0.26405177,0.22004317,0.19948083,0.20632462,0.24977073,0.27705172,0.33049327,0.29137868,0.10264441,0.7
50,50,0.16498162,0.0025275636,0.22345574,0.14633407,0.13000914,0.12033834,0.12932472,0.14783978,0.18792021,0.21251094,0.20721516,0.2325091,0.098507054,0.7142857142857143
51,51,0.13274738,0.004285924,0.25515616,0.19839735,0.11667923,0.118680604,0.13460411,0.1536816,0.18695709,0.2055389,0.20229742,0.21922341,0.10094592,0.7285714285714285
52,52,0.44865996,0.11378197,0.22378162,0.2022328,0.42404383,0.3979881,0.41118187,0.43067008,0.4648278,0.4809197,0.47548488,0.4905945,0.3264189,0.7428571428571429
53,53,0.13177228,0.001110516,0.23866381,0.18088913,0.11292397,0.111345656,0.124135956,0.13773745,0.17177832,0.19019057,0.18533717,0.20838755,0.057299804,0.7571428571428571
54,54,0.30610445,0.105837,0.227116,0.18572025,0.27646965,0.25483516,0.25706962,0.27761725,0.32922426,0.35519335,0.34289476,0.37083194,0.21722142,0.7714285714285715
55,55,0.13775869,0.0013941214,0.24870336,0.18729945,0.1184531,0.1155257,0.12942198,0.14214435,0.17646869,0.19446172,0.18989547,0.21182159,0.05755885,0.7857142857142857
56,56,0.27258638,0.00316241,0.32819232,0.2516819,0.24188423,0.2238319,0.22732522,0.25735128,0.31811008,0.35050115,0.34294015,0.3802505,0.15711947,0.8
57,57,0.61995333,0.22858201,0.3575122,0.3420923,0.6073462,0.55344135,0.5839434,0.5882339,0.60397416,0.62391543,0.6044404,0.62937176,0.36988223,0.8142857142857143
58,58,0.18268628,0.03526117,0.14704226,0.1005095,0.15022701,0.124511465,0.11731685,0.12972835,0.15647073,0.16924657,0.16590245,0.17912838,0.078316495,0.8285714285714286
59,59,0.33243677,0.15850179,0.22336231,0.19918971,0.30640283,0.2738795,0.2773061,0.29434463,0.31849307,0.3296422,0.32971653,0.3384987,0.25731048,0.8428571428571429
60,60,0.38998908,0.0017603528,0.3543706,0.3112889,0.35526624,0.31415617,0.32662207,0.33096552,0.34876475,0.3638291,0.33912823,0.3739425,0.12572417,0.8571428571428571
61,61,0.15380993,0.0012567929,0.22070542,0.16805777,0.1248258,0.10793429,0.11049582,0.1301713,0.15901199,0.17451379,0.16867831,0.18595512,0.06261989,0.8714285714285714
62,62,0.5686704,0.002315382,0.35027713,0.22732328,0.53491026,0.47274998,0.50503284,0.4977048,0.51256406,0.53584975,0.49197719,0.54693776,0.14876185,0.8857142857142857
63,63,0.81140465,0.013278707,0.6434248,0.46776408,0.7315706,0.6914463,0.821312,0.8828155,0.9189392,0.9549749,0.8466833,1.00671,0.57764804,0.9
64,64,0.6054007,0.003688929,0.44918025,0.38328403,0.5490447,0.46698192,0.5071369,0.5269203,0.537658,0.5544074,0.5161971,0.56300616,0.26600608,0.9142857142857143
65,65,0.56995183,0.00490983,0.45910245,0.33910713,0.56080717,0.5022125,0.55612326,0.5678717,0.58703774,0.6078509,0.5813581,0.6215257,0.23323247,0.9285714285714286
66,66,0.7993042,0.04874572,0.35990018,0.28929067,0.7873944,0.7113549,0.816814,0.8430512,0.8643469,0.89814633,0.8561298,0.9245751,0.36227176,0.9428571428571428
67,67,0.59158784,0.15248978,0.285408,0.25953704,0.5624844,0.4966427,0.54122114,0.55336595,0.5661128,0.5819701,0.5596113,0.5874274,0.35361558,0.9571428571428572
68,68,0.5495433,0.037821848,0.32999718,0.24101211,0.5072681,0.44437537,0.46812332,0.48048547,0.48774782,0.49945578,0.47677675,0.5038146,0.28079152,0.9714285714285714
69,69,0.30406246,0.04232381,0.19987501,0.15387607,0.26239762,0.21680664,0.2257196,0.2398048,0.26125333,0.2748413,0.2698169,0.28592384,0.12866567,0.9857142857142858


==> images/example/proba.csv <==
,index,meadows,winter barley,corn,winter wheat,summer barley,clover,winter triticale,t
0,0,0.14226447,0.1324438,0.13270004,0.15331645,0.13466856,0.121461555,0.18314508,0.0
1,1,0.14769396,0.103047684,0.14060992,0.14499561,0.1521663,0.10862824,0.20285836,0.014285714285714285
2,2,0.1474769,0.098384455,0.1418221,0.14856872,0.16095799,0.102758154,0.20003156,0.02857142857142857
3,3,0.16024533,0.07131549,0.14568758,0.14224325,0.15194078,0.09462693,0.23394066,0.04285714285714286
4,4,0.17603664,0.06116726,0.1508676,0.124265775,0.14531183,0.09414976,0.24820107,0.05714285714285714
5,5,0.18079491,0.05989243,0.15145439,0.113508254,0.14942794,0.09239949,0.25252265,0.07142857142857142
6,6,0.17888562,0.061380666,0.14635633,0.1103732,0.16093752,0.0861234,0.25594333,0.08571428571428572
7,7,0.17270668,0.06485521,0.13869584,0.1117433,0.17849635,0.07774296,0.25575975,0.1
8,8,0.16379759,0.07163127,0.13234241,0.11513178,0.1928757,0.070516005,0.25370526,0.11428571428571428
9,9,0.14996886,0.08421728,0.12604311,0.12479879,0.2027023,0.06302216,0.24924733,0.12857142857142856
10,10,0.13120858,0.10567739,0.121142775,0.14206217,0.20112744,0.0558698,0.24291177,0.14285714285714285
11,11,0.11733299,0.13893412,0.14836155,0.15201633,0.13006927,0.055685487,0.2576001,0.15714285714285714
12,12,0.12203182,0.14100677,0.14759627,0.14496803,0.11264805,0.05955651,0.2721925,0.17142857142857143
13,13,0.12139912,0.14689422,0.1411893,0.1480012,0.10762184,0.06380748,0.27108678,0.18571428571428572
14,14,0.118986905,0.17313845,0.14318173,0.1476314,0.100957364,0.067787975,0.2483162,0.2
15,15,0.56592214,0.030052358,0.03869405,0.016626319,0.06487058,0.22150305,0.062331382,0.21428571428571427
16,16,0.637162,0.017269224,0.04330611,0.00547587,0.027865155,0.25730026,0.011621312,0.22857142857142856
17,17,0.67060786,0.013490367,0.048962936,0.003684528,0.017918687,0.23999889,0.005336693,0.24285714285714285
18,18,0.7037016,0.011228102,0.042456254,0.0023568228,0.011252495,0.2263594,0.002645205,0.2571428571428571
19,19,0.66167784,0.013031329,0.049158696,0.0019379477,0.009113838,0.26377934,0.0013012099,0.2714285714285714
20,20,0.5797623,0.01638899,0.06291389,0.0018249574,0.009686159,0.32859787,0.00082579337,0.2857142857142857
21,21,0.5019726,0.019027436,0.07031207,0.0018269025,0.010671819,0.39550662,0.0006826694,0.3
22,22,0.47289333,0.01738051,0.06645642,0.0016395539,0.00997796,0.4311045,0.00054755853,0.3142857142857143
23,23,0.43531793,0.017430032,0.07777568,0.0016698468,0.010634645,0.4566792,0.000492645,0.32857142857142857
24,24,0.29145974,0.035488673,0.21610333,0.0024268385,0.016493157,0.4374825,0.0005455853,0.34285714285714286
25,25,0.23042925,0.037268475,0.3006942,0.003873612,0.024969071,0.4019876,0.0007778754,0.35714285714285715
26,26,0.14211407,0.042974867,0.49469727,0.0051017995,0.028700441,0.28556746,0.00084418984,0.37142857142857144
27,27,0.0055930093,0.04157813,0.9318923,0.00084011466,0.002199312,0.017710248,0.00018706205,0.38571428571428573
28,28,0.0024178037,0.03135023,0.95628643,0.00039014863,0.00067523273,0.008781648,9.8346594e-05,0.4
29,29,0.0021807444,0.023066612,0.9649713,0.0002789942,0.00047180845,0.008958357,7.209615e-05,0.4142857142857143
30,30,0.009273853,0.19903193,0.7345702,0.0008908134,0.0017523994,0.05424018,0.0002408342,0.42857142857142855
31,31,0.010503007,0.7011507,0.1904384,0.0011780637,0.002893321,0.09347697,0.0003594639,0.44285714285714284
32,32,0.008347009,0.8045499,0.09040336,0.0010361613,0.0032635762,0.09202244,0.0003777276,0.45714285714285713
33,33,0.00761122,0.8147038,0.06998093,0.0010437658,0.0034837832,0.102812394,0.00036407213,0.4714285714285714
34,34,0.006547111,0.8360047,0.049781963,0.0009026473,0.003168701,0.10327618,0.00031881896,0.4857142857142857
35,35,0.0056202947,0.8501684,0.039651733,0.0008007739,0.002943462,0.10055418,0.00026117038,0.5
36,36,0.004953901,0.8647551,0.03299745,0.00075289153,0.0029375167,0.0933845,0.00021867162,0.5142857142857142
37,37,0.004640145,0.8741541,0.032892324,0.0007629355,0.0033502732,0.08400809,0.00019221936,0.5285714285714286
38,38,0.0043899445,0.8839474,0.03783831,0.0008625073,0.0041041067,0.0686622,0.00019575462,0.5428571428571428
39,39,0.004517524,0.8952404,0.033889163,0.0008795322,0.0040474357,0.061221562,0.00020462346,0.5571428571428572
40,40,0.0036214886,0.9181987,0.02832232,0.0008624818,0.0037560377,0.045052968,0.00018610651,0.5714285714285714
41,41,0.002997899,0.9464921,0.017997785,0.0007585748,0.0032012523,0.028393338,0.00015929223,0.5857142857142857
42,42,0.002683738,0.95727146,0.013841807,0.00071936985,0.0029937634,0.02235246,0.00013752504,0.6
43,43,0.0024549805,0.96470994,0.011106735,0.0006778108,0.0027536764,0.018181685,0.00011498671,0.6142857142857143
44,44,0.0014752398,0.98229486,0.0055585257,0.0004580462,0.0019682278,0.008162505,8.277871e-05,0.6285714285714286
45,45,0.0015713657,0.9835425,0.005052887,0.00045840978,0.0019988806,0.007290031,8.615524e-05,0.6428571428571429
46,46,0.0016341138,0.98368275,0.004988471,0.0004544847,0.0019342097,0.007219065,8.725115e-05,0.6571428571428571
47,47,0.0019059886,0.98246956,0.0050922357,0.0004643427,0.0019360182,0.008049092,8.280428e-05,0.6714285714285714
48,48,0.0022420532,0.98052686,0.0053140423,0.00047658893,0.002071821,0.009290243,7.824157e-05,0.6857142857142857
49,49,0.0025486343,0.9786524,0.005547185,0.0004962665,0.0022189238,0.010459649,7.697185e-05,0.7
50,50,0.002437041,0.9800192,0.0051220576,0.0005057177,0.0022302866,0.009608595,7.696011e-05,0.7142857142857143
51,51,0.0022072943,0.982234,0.0046560853,0.00053932855,0.002217684,0.0080636665,8.195222e-05,0.7285714285714285
52,52,0.0022744075,0.98203444,0.0048155286,0.000575643,0.0022445766,0.007968788,8.652281e-05,0.7428571428571429
53,53,0.0022733102,0.98210186,0.004872748,0.0006113305,0.0022975814,0.0077518574,9.103418e-05,0.7571428571428571
54,54,0.0023270415,0.98183125,0.0050059133,0.0006445438,0.0023387487,0.0077579482,9.427552e-05,0.7714285714285715
55,55,0.0022978096,0.9820869,0.0049463357,0.00067120395,0.0023918655,0.007507571,9.8214536e-05,0.7857142857142857
56,56,0.0023906704,0.9817165,0.0050545787,0.0006976715,0.0024093366,0.007631214,0.00010002135,0.8
57,57,0.0024645245,0.98138887,0.005138877,0.00071615266,0.002456934,0.007733855,0.00010047739,0.8142857142857143
58,58,0.002543847,0.9811217,0.0051602274,0.00073130964,0.0025065504,0.0078357095,0.00010085698,0.8285714285714286
59,59,0.0025898216,0.98106605,0.005141781,0.0007382976,0.002528615,0.007834977,0.00010046838,0.8428571428571429
60,60,0.0027411967,0.9805254,0.005223348,0.00074906996,0.0025529414,0.008108493,9.9503595e-05,0.8571428571428571
61,61,0.0029257017,0.9799066,0.00528437,0.0007568607,0.0025382736,0.008489812,9.82923e-05,0.8714285714285714
62,62,0.0031156114,0.97924477,0.005353027,0.0007601013,0.0025214932,0.008909032,9.6339696e-05,0.8857142857142857
63,63,0.0031891551,0.9790579,0.0053509674,0.0007677633,0.0025134925,0.009024882,9.564286e-05,0.9
64,64,0.0032775463,0.9787947,0.0053823516,0.00078375736,0.0025197505,0.0091461325,9.570573e-05,0.9142857142857143
65,65,0.0033439132,0.97857445,0.005432111,0.00079874846,0.002520915,0.009233783,9.5898875e-05,0.9285714285714286
66,66,0.0033845261,0.9784251,0.005482017,0.00081585895,0.0025402482,0.009255789,9.649067e-05,0.9428571428571428
67,67,0.0034218654,0.9782865,0.0055367807,0.00083726406,0.0025769966,0.009242941,9.778918e-05,0.9571428571428572
68,68,0.0035033536,0.977967,0.005633028,0.00086141727,0.0026124597,0.009323313,9.931834e-05,0.9714285714285714
69,69,0.0035920811,0.9776458,0.005704559,0.00088372175,0.0026457058,0.009427152,0.000100646364,0.9857142857142858


==> images/example/tstop.txt <==
tstop, label, prediction
0.6285714285714286, winter barley, winter barley

==> images/l1c_counts.csv <==
id,classname,frh01,frh02,frh03,frh04
0,barley,13046,10733,7148,5978
1,wheat,30368,15005,27189,16993
2,rapeseed,5593,2346,3557,3236
3,corn,43990,36593,41992,31333
4,sunflower,1,6,10,2
5,orchards,944,350,1223,553
6,nuts,10,18,10,11
7,permanent meadows,32650,36512,32534,26117
8,temporary meadows,52011,39082,52728,38391


==> images/l2a_counts.csv <==
id,classname,frh01,frh02,frh03,frh04
0,barley,13051,10736,7154,5981
1,wheat,30380,15026,27202,17009
2,rapeseed,5596,2349,3557,3244
3,corn,44003,36620,42011,31361
4,sunflower,1,6,10,2
5,orchards,937,348,1217,552
6,nuts,10,18,10,11
7,permanent meadows,32641,36536,32524,26134
8,temporary meadows,52013,39143,52682,38414


==> images/partition_histograms.csv <==
8.218000000000000000e+03,2.251000000000000000e+03,1.599000000000000000e+03,1.340000000000000000e+03,1.337000000000000000e+03,1.250000000000000000e+03,6.050000000000000000e+02
1.525000000000000000e+03,4.190000000000000000e+02,3.010000000000000000e+02,2.720000000000000000e+02,2.530000000000000000e+02,1.890000000000000000e+02,9.800000000000000000e+01
4.479000000000000000e+03,9.260000000000000000e+02,6.660000000000000000e+02,5.440000000000000000e+02,4.860000000000000000e+02,3.810000000000000000e+02,3.310000000000000000e+02

